A Privacy-Preserving Healthcare Framework Using Hyperledger Fabric

Electronic health record (EHR) management systems require the adoption of effective technologies when health information is being exchanged. Current management approaches often face risks that may expose medical record storage solutions to common security attack vectors. However, healthcare-oriented blockchain solutions can provide a decentralized, anonymous and secure EHR handling approach. This paper presents PREHEALTH, a privacy-preserving EHR management solution that uses distributed ledger technology and an Identity Mixer (Idemix). The paper describes a proof-of-concept implementation that uses the Hyperledger Fabric's permissioned blockchain framework. The proposed solution is able to store patient records effectively whilst providing anonymity and unlinkability. Experimental performance evaluation results demonstrate the scheme's efficiency and feasibility for real-world scale deployment.

==> extra files/history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"


==> extra files/readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)


==> extra files/readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.



==> extra files/stats-read-10.txt <==
[19:18:55] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:18:55] ee2f7454ef0d        dev-peer0.publichealth.test.com-mycc-1   0.00%               8.457MiB / 2GiB       0.41%               22kB / 17.4kB       0B / 0B             17
[19:18:55] 59bfee17e78c        dev-peer0.hospital.test.com-mycc-1       0.00%               4.391MiB / 2GiB       0.21%               22.3kB / 17.6kB     0B / 0B             15
[19:18:55] 9e7d876db19b        dev-peer0.healthcenter.test.com-mycc-1   0.00%               9.723MiB / 2GiB       0.47%               24.8kB / 18.2kB     0B / 0B             17
[19:18:55] da0d1a6b9fd8        cli                                      0.09%               12.34MiB / 7.706GiB   0.16%               207kB / 1.34MB      0B / 0B             2
[19:18:55] 55d691d749cc        peer2.healthcenter.test.com              1.34%               80.82MiB / 7.706GiB   1.02%               18.2MB / 18MB       0B / 0B             22
[19:18:55] c06c0b9330d9        peer1.hospital.test.com                  1.35%               53.93MiB / 7.706GiB   0.68%               18.2MB / 18.1MB     0B / 0B             21
[19:18:55] 485f6f55af36        peer1.publichealth.test.com              1.39%               57.32MiB / 7.706GiB   0.73%               18.2MB / 18.4MB     0B / 0B             22
[19:18:55] b7bf98480005        peer2.hospital.test.com                  1.35%               85.08MiB / 7.706GiB   1.08%               18.3MB / 18.5MB     0B / 0B             22
[19:18:55] 037cdabc75c3        peer1.healthcenter.test.com              1.36%               55.12MiB / 7.706GiB   0.70%               18.2MB / 18.1MB     0B / 0B             21
[19:18:55] b5e52e888265        peer0.hospital.test.com                  1.30%               75.35MiB / 7.706GiB   0.95%               18.3MB / 18.1MB     0B / 0B             23
[19:18:55] 26eea49a65a0        peer0.publichealth.test.com              1.31%               100.1MiB / 7.706GiB   1.27%               18.3MB / 18.2MB     0B / 0B             21
[19:18:55] dfb623ac1998        peer0.healthcenter.test.com              1.34%               110.1MiB / 7.706GiB   1.40%               18.3MB / 18.5MB     0B / 0B             22
[19:18:55] 308b6629f59c        peer2.publichealth.test.com              1.36%               62.78MiB / 7.706GiB   0.80%               18.3MB / 18.1MB     0B / 0B             22
[19:18:55] 6f6458e7a129        ca.healthcenter.test.com                 0.00%               9.492MiB / 7.706GiB   0.12%               12.1kB / 0B         0B / 0B             13
[19:18:55] 74b6dd826bfb        couchdb3                                 0.29%               96.7MiB / 7.706GiB    1.23%               197kB / 55.8kB      0B / 0B             35
[19:18:55] 5e19ae4f466d        couchdb2                                 0.29%               84.96MiB / 7.706GiB   1.08%               195kB / 51.8kB      0B / 0B             35
[19:18:55] b6c9cbad7e6b        ca.publichealth.test.com                 0.01%               9.836MiB / 7.706GiB   0.12%               13.2kB / 0B         0B / 0B             13
[19:18:55] 0e83cace6c93        couchdb5                                 0.29%               104.5MiB / 7.706GiB   1.32%               195kB / 51.7kB      0B / 0B             35
[19:18:55] b77e463ff40f        orderer2.test.com                        0.22%               25.85MiB / 7.706GiB   0.33%               7.28MB / 7.34MB     0B / 0B             20
[19:18:55] 7b9eff81b24f        ca.hospital.test.com                     0.00%               9.758MiB / 7.706GiB   0.12%               12.2kB / 0B         0B / 0B             13
[19:18:55] 2e46852300c1        couchdb7                                 0.27%               84.14MiB / 7.706GiB   1.07%               195kB / 51.7kB      0B / 0B             35
[19:18:55] 36b3ee1a9def        couchdb4                                 0.28%               89.49MiB / 7.706GiB   1.13%               195kB / 51.9kB      0B / 0B             35
[19:18:55] 172de769ffbe        couchdb0                                 0.29%               97.82MiB / 7.706GiB   1.24%               196kB / 55.6kB      0B / 0B             35
[19:18:55] 47a9c6476191        orderer3.test.com                        0.24%               24.82MiB / 7.706GiB   0.31%               7.37MB / 7.51MB     0B / 0B             21
[19:18:55] 7f94f94d24ea        orderer1.test.com                        0.20%               24.77MiB / 7.706GiB   0.31%               5.01MB / 5.12MB     0B / 0B             20
[19:18:55] 9c32847e0f3b        couchdb1                                 0.26%               91.43MiB / 7.706GiB   1.16%               195kB / 51.8kB      0B / 0B             35
[19:18:55] 4597b9611c1d        couchdb6                                 0.29%               91.98MiB / 7.706GiB   1.17%               196kB / 55.2kB      0B / 0B             35
[19:18:55] f237dae4b698        couchdb8                                 0.26%               91.13MiB / 7.706GiB   1.15%               196kB / 51.9kB      0B / 0B             35
[19:18:55] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:18:55] ee2f7454ef0d        dev-peer0.publichealth.test.com-mycc-1   0.00%               8.457MiB / 2GiB       0.41%               22kB / 17.4kB       0B / 0B             17
[19:18:55] 59bfee17e78c        dev-peer0.hospital.test.com-mycc-1       0.00%               4.391MiB / 2GiB       0.21%               22.3kB / 17.6kB     0B / 0B             15
[19:18:55] 9e7d876db19b        dev-peer0.healthcenter.test.com-mycc-1   0.00%               9.723MiB / 2GiB       0.47%               24.8kB / 18.2kB     0B / 0B             17
[19:18:55] da0d1a6b9fd8        cli                                      0.09%               12.34MiB / 7.706GiB   0.16%               207kB / 1.34MB      0B / 0B             2
[19:18:55] 55d691d749cc        peer2.healthcenter.test.com              1.34%               80.82MiB / 7.706GiB   1.02%               18.2MB / 18MB       0B / 0B             22
[19:18:55] c06c0b9330d9        peer1.hospital.test.com                  1.35%               53.93MiB / 7.706GiB   0.68%               18.2MB / 18.1MB     0B / 0B             21
[19:18:55] 485f6f55af36        peer1.publichealth.test.com              1.39%               57.32MiB / 7.706GiB   0.73%               18.2MB / 18.4MB     0B / 0B             22
[19:18:55] b7bf98480005        peer2.hospital.test.com                  1.35%               85.08MiB / 7.706GiB   1.08%               18.3MB / 18.5MB     0B / 0B             22
[19:18:55] 037cdabc75c3        peer1.healthcenter.test.com              1.36%               55.12MiB / 7.706GiB   0.70%               18.2MB / 18.1MB     0B / 0B             21
[19:18:55] b5e52e888265        peer0.hospital.test.com                  1.30%               75.35MiB / 7.706GiB   0.95%               18.3MB / 18.1MB     0B / 0B             23
[19:18:55] 26eea49a65a0        peer0.publichealth.test.com              1.31%               100.1MiB / 7.706GiB   1.27%               18.3MB / 18.2MB     0B / 0B             21
[19:18:55] dfb623ac1998        peer0.healthcenter.test.com              1.34%               110.1MiB / 7.706GiB   1.40%               18.3MB / 18.5MB     0B / 0B             22
[19:18:55] 308b6629f59c        peer2.publichealth.test.com              1.36%               62.78MiB / 7.706GiB   0.80%               18.3MB / 18.1MB     0B / 0B             22
[19:18:55] 6f6458e7a129        ca.healthcenter.test.com                 0.00%               9.492MiB / 7.706GiB   0.12%               12.1kB / 0B         0B / 0B             13
[19:18:55] 74b6dd826bfb        couchdb3                                 0.29%               96.7MiB / 7.706GiB    1.23%               197kB / 55.8kB      0B / 0B             35
[19:18:55] 5e19ae4f466d        couchdb2                                 0.29%               84.96MiB / 7.706GiB   1.08%               195kB / 51.8kB      0B / 0B             35
[19:18:55] b6c9cbad7e6b        ca.publichealth.test.com                 0.01%               9.836MiB / 7.706GiB   0.12%               13.2kB / 0B         0B / 0B             13
[19:18:55] 0e83cace6c93        couchdb5                                 0.29%               104.5MiB / 7.706GiB   1.32%               195kB / 51.7kB      0B / 0B             35
[19:18:55] b77e463ff40f        orderer2.test.com                        0.22%               25.85MiB / 7.706GiB   0.33%               7.28MB / 7.34MB     0B / 0B             20
[19:18:55] 7b9eff81b24f        ca.hospital.test.com                     0.00%               9.758MiB / 7.706GiB   0.12%               12.2kB / 0B         0B / 0B             13
[19:18:55] 2e46852300c1        couchdb7                                 0.27%               84.14MiB / 7.706GiB   1.07%               195kB / 51.7kB      0B / 0B             35
[19:18:55] 36b3ee1a9def        couchdb4                                 0.28%               89.49MiB / 7.706GiB   1.13%               195kB / 51.9kB      0B / 0B             35
[19:18:55] 172de769ffbe        couchdb0                                 0.29%               97.82MiB / 7.706GiB   1.24%               196kB / 55.6kB      0B / 0B             35
[19:18:55] 47a9c6476191        orderer3.test.com                        0.24%               24.82MiB / 7.706GiB   0.31%               7.37MB / 7.51MB     0B / 0B             21
[19:18:55] 7f94f94d24ea        orderer1.test.com                        0.20%               24.77MiB / 7.706GiB   0.31%               5.01MB / 5.12MB     0B / 0B             20
[19:18:55] 9c32847e0f3b        couchdb1                                 0.26%               91.43MiB / 7.706GiB   1.16%               195kB / 51.8kB      0B / 0B             35
[19:18:55] 4597b9611c1d        couchdb6                                 0.29%               91.98MiB / 7.706GiB   1.17%               196kB / 55.2kB      0B / 0B             35
[19:18:55] f237dae4b698        couchdb8                                 0.26%               91.13MiB / 7.706GiB   1.15%               196kB / 51.9kB      0B / 0B             35
[19:18:56] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:18:56] ee2f7454ef0d        dev-peer0.publichealth.test.com-mycc-1   0.00%               8.457MiB / 2GiB       0.41%               22kB / 17.4kB       0B / 0B             17
[19:18:56] 59bfee17e78c        dev-peer0.hospital.test.com-mycc-1       0.00%               4.391MiB / 2GiB       0.21%               22.3kB / 17.6kB     0B / 0B             15
[19:18:56] 9e7d876db19b        dev-peer0.healthcenter.test.com-mycc-1   0.00%               9.723MiB / 2GiB       0.47%               24.8kB / 18.2kB     0B / 0B             17
[19:18:56] da0d1a6b9fd8        cli                                      0.07%               12.34MiB / 7.706GiB   0.16%               207kB / 1.34MB      0B / 0B             2
[19:18:56] 55d691d749cc        peer2.healthcenter.test.com              10.09%              80.82MiB / 7.706GiB   1.02%               18.2MB / 18MB       0B / 0B             22
[19:18:56] c06c0b9330d9        peer1.hospital.test.com                  8.56%               53.93MiB / 7.706GiB   0.68%               18.3MB / 18.1MB     0B / 0B             21
[19:18:56] 485f6f55af36        peer1.publichealth.test.com              7.15%               57.32MiB / 7.706GiB   0.73%               18.2MB / 18.4MB     0B / 0B             22
[19:18:56] b7bf98480005        peer2.hospital.test.com                  7.37%               85.08MiB / 7.706GiB   1.08%               18.3MB / 18.5MB     0B / 0B             22
[19:18:56] 037cdabc75c3        peer1.healthcenter.test.com              10.41%              55.12MiB / 7.706GiB   0.70%               18.3MB / 18.1MB     0B / 0B             21
[19:18:56] b5e52e888265        peer0.hospital.test.com                  8.10%               75.35MiB / 7.706GiB   0.95%               18.3MB / 18.2MB     0B / 0B             23
[19:18:56] 26eea49a65a0        peer0.publichealth.test.com              9.05%               100.1MiB / 7.706GiB   1.27%               18.3MB / 18.2MB     0B / 0B             21
[19:18:56] dfb623ac1998        peer0.healthcenter.test.com              6.83%               110.1MiB / 7.706GiB   1.40%               18.3MB / 18.5MB     0B / 0B             22
[19:18:56] 308b6629f59c        peer2.publichealth.test.com              6.52%               62.78MiB / 7.706GiB   0.80%               18.3MB / 18.1MB     0B / 0B             22
[19:18:56] 6f6458e7a129        ca.healthcenter.test.com                 0.00%               9.492MiB / 7.706GiB   0.12%               12.1kB / 0B         0B / 0B             13
[19:18:56] 74b6dd826bfb        couchdb3                                 0.55%               96.7MiB / 7.706GiB    1.23%               197kB / 55.8kB      0B / 0B             35
[19:18:56] 5e19ae4f466d        couchdb2                                 1.01%               84.96MiB / 7.706GiB   1.08%               195kB / 51.8kB      0B / 0B             35
[19:18:56] b6c9cbad7e6b        ca.publichealth.test.com                 0.00%               9.836MiB / 7.706GiB   0.12%               13.2kB / 0B         0B / 0B             13
[19:18:56] 0e83cace6c93        couchdb5                                 1.17%               104.5MiB / 7.706GiB   1.32%               195kB / 51.7kB      0B / 0B             35
[19:18:56] b77e463ff40f        orderer2.test.com                        0.90%               25.85MiB / 7.706GiB   0.33%               7.28MB / 7.35MB     0B / 0B             20
[19:18:56] 7b9eff81b24f        ca.hospital.test.com                     0.00%               9.758MiB / 7.706GiB   0.12%               12.2kB / 0B         0B / 0B             13
[19:18:56] 2e46852300c1        couchdb7                                 0.80%               84.14MiB / 7.706GiB   1.07%               195kB / 51.7kB      0B / 0B             35
[19:18:56] 36b3ee1a9def        couchdb4                                 1.06%               89.49MiB / 7.706GiB   1.13%               195kB / 51.9kB      0B / 0B             35
[19:18:56] 172de769ffbe        couchdb0                                 0.82%               97.82MiB / 7.706GiB   1.24%               196kB / 55.6kB      0B / 0B             35
[19:18:56] 47a9c6476191        orderer3.test.com                        0.96%               24.82MiB / 7.706GiB   0.31%               7.37MB / 7.51MB     0B / 0B             21
[19:18:56] 7f94f94d24ea        orderer1.test.com                        0.73%               24.77MiB / 7.706GiB   0.31%               5.01MB / 5.13MB     0B / 0B             20
[19:18:56] 9c32847e0f3b        couchdb1                                 0.71%               91.43MiB / 7.706GiB   1.16%               195kB / 51.8kB      0B / 0B             35
[19:18:56] 4597b9611c1d        couchdb6                                 1.00%               91.98MiB / 7.706GiB   1.17%               196kB / 55.2kB      0B / 0B             35
[19:18:56] f237dae4b698        couchdb8                                 0.74%               91.13MiB / 7.706GiB   1.15%               196kB / 51.9kB      0B / 0B             35
[19:18:56] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:18:56] ee2f7454ef0d        dev-peer0.publichealth.test.com-mycc-1   0.00%               8.457MiB / 2GiB       0.41%               22kB / 17.4kB       0B / 0B             17
[19:18:56] 59bfee17e78c        dev-peer0.hospital.test.com-mycc-1       0.00%               4.391MiB / 2GiB       0.21%               22.3kB / 17.6kB     0B / 0B             15
[19:18:56] 9e7d876db19b        dev-peer0.healthcenter.test.com-mycc-1   0.00%               9.723MiB / 2GiB       0.47%               24.8kB / 18.2kB     0B / 0B             17
[19:18:56] da0d1a6b9fd8        cli                                      0.07%               12.34MiB / 7.706GiB   0.16%               207kB / 1.34MB      0B / 0B             2
[19:18:56] 55d691d749cc        peer2.healthcenter.test.com              10.09%              80.82MiB / 7.706GiB   1.02%               18.2MB / 18MB       0B / 0B             22
[19:18:56] c06c0b9330d9        peer1.hospital.test.com                  8.56%               53.93MiB / 7.706GiB   0.68%               18.3MB / 18.1MB     0B / 0B             21
[19:18:56] 485f6f55af36        peer1.publichealth.test.com              7.15%               57.32MiB / 7.706GiB   0.73%               18.2MB / 18.4MB     0B / 0B             22
[19:18:56] b7bf98480005        peer2.hospital.test.com                  7.37%               85.08MiB / 7.706GiB   1.08%               18.3MB / 18.5MB     0B / 0B             22
[19:18:56] 037cdabc75c3        peer1.healthcenter.test.com              10.41%              55.12MiB / 7.706GiB   0.70%               18.3MB / 18.1MB     0B / 0B             21
[19:18:56] b5e52e888265        peer0.hospital.test.com                  8.10%               75.35MiB / 7.706GiB   0.95%               18.3MB / 18.2MB     0B / 0B             23
[19:18:56] 26eea49a65a0        peer0.publichealth.test.com              9.05%               100.1MiB / 7.706GiB   1.27%               18.3MB / 18.2MB     0B / 0B             21
[19:18:56] dfb623ac1998        peer0.healthcenter.test.com              6.83%               110.1MiB / 7.706GiB   1.40%               18.3MB / 18.5MB     0B / 0B             22
[19:18:56] 308b6629f59c        peer2.publichealth.test.com              6.52%               62.78MiB / 7.706GiB   0.80%               18.3MB / 18.1MB     0B / 0B             22
[19:18:56] 6f6458e7a129        ca.healthcenter.test.com                 0.00%               9.492MiB / 7.706GiB   0.12%               12.1kB / 0B         0B / 0B             13
[19:18:56] 74b6dd826bfb        couchdb3                                 0.55%               96.7MiB / 7.706GiB    1.23%               197kB / 55.8kB      0B / 0B             35
[19:18:56] 5e19ae4f466d        couchdb2                                 1.01%               84.96MiB / 7.706GiB   1.08%               195kB / 51.8kB      0B / 0B             35
[19:18:56] b6c9cbad7e6b        ca.publichealth.test.com                 0.00%               9.836MiB / 7.706GiB   0.12%               13.2kB / 0B         0B / 0B             13
[19:18:56] 0e83cace6c93        couchdb5                                 1.17%               104.5MiB / 7.706GiB   1.32%               195kB / 51.7kB      0B / 0B             35
[19:18:56] b77e463ff40f        orderer2.test.com                        0.90%               25.85MiB / 7.706GiB   0.33%               7.28MB / 7.35MB     0B / 0B             20
[19:18:56] 7b9eff81b24f        ca.hospital.test.com                     0.00%               9.758MiB / 7.706GiB   0.12%               12.2kB / 0B         0B / 0B             13
[19:18:56] 2e46852300c1        couchdb7                                 0.80%               84.14MiB / 7.706GiB   1.07%               195kB / 51.7kB      0B / 0B             35
[19:18:56] 36b3ee1a9def        couchdb4                                 1.06%               89.49MiB / 7.706GiB   1.13%               195kB / 51.9kB      0B / 0B             35
[19:18:56] 172de769ffbe        couchdb0                                 0.82%               97.82MiB / 7.706GiB   1.24%               196kB / 55.6kB      0B / 0B             35
[19:18:56] 47a9c6476191        orderer3.test.com                        0.96%               24.82MiB / 7.706GiB   0.31%               7.37MB / 7.51MB     0B / 0B             21
[19:18:56] 7f94f94d24ea        orderer1.test.com                        0.73%               24.77MiB / 7.706GiB   0.31%               5.01MB / 5.13MB     0B / 0B             20
[19:18:56] 9c32847e0f3b        couchdb1                                 0.71%               91.43MiB / 7.706GiB   1.16%               195kB / 51.8kB      0B / 0B             35
[19:18:56] 4597b9611c1d        couchdb6                                 1.00%               91.98MiB / 7.706GiB   1.17%               196kB / 55.2kB      0B / 0B             35
[19:18:56] f237dae4b698        couchdb8                                 0.74%               91.13MiB / 7.706GiB   1.15%               196kB / 51.9kB      0B / 0B             35
[19:18:57] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:18:57] ee2f7454ef0d        dev-peer0.publichealth.test.com-mycc-1   0.26%               8.477MiB / 2GiB       0.41%               26kB / 20.1kB       0B / 0B             17
[19:18:57] 59bfee17e78c        dev-peer0.hospital.test.com-mycc-1       0.26%               4.426MiB / 2GiB       0.22%               26.3kB / 20.4kB     0B / 0B             15
[19:18:57] 9e7d876db19b        dev-peer0.healthcenter.test.com-mycc-1   0.27%               9.762MiB / 2GiB       0.48%               28.8kB / 21.1kB     0B / 0B             17
[19:18:57] da0d1a6b9fd8        cli                                      12.29%              12.86MiB / 7.706GiB   0.16%               234kB / 1.36MB      0B / 0B             2
[19:18:57] 55d691d749cc        peer2.healthcenter.test.com              5.14%               80.82MiB / 7.706GiB   1.02%               18.2MB / 18MB       0B / 0B             22
[19:18:57] c06c0b9330d9        peer1.hospital.test.com                  3.16%               53.93MiB / 7.706GiB   0.68%               18.3MB / 18.1MB     0B / 0B             21
[19:18:57] 485f6f55af36        peer1.publichealth.test.com              3.92%               57.32MiB / 7.706GiB   0.73%               18.2MB / 18.4MB     0B / 0B             22
[19:18:57] b7bf98480005        peer2.hospital.test.com                  6.60%               85.08MiB / 7.706GiB   1.08%               18.3MB / 18.5MB     0B / 0B             22
[19:18:57] 037cdabc75c3        peer1.healthcenter.test.com              3.71%               55.12MiB / 7.706GiB   0.70%               18.3MB / 18.1MB     0B / 0B             21
[19:18:57] b5e52e888265        peer0.hospital.test.com                  4.76%               75.35MiB / 7.706GiB   0.95%               18.3MB / 18.2MB     0B / 0B             23
[19:18:57] 26eea49a65a0        peer0.publichealth.test.com              4.44%               100.1MiB / 7.706GiB   1.27%               18.3MB / 18.2MB     0B / 0B             21
[19:18:57] dfb623ac1998        peer0.healthcenter.test.com              8.12%               110.1MiB / 7.706GiB   1.40%               18.3MB / 18.6MB     0B / 0B             22
[19:18:57] 308b6629f59c        peer2.publichealth.test.com              3.46%               62.78MiB / 7.706GiB   0.80%               18.3MB / 18.1MB     0B / 0B             22
[19:18:57] 6f6458e7a129        ca.healthcenter.test.com                 0.00%               9.492MiB / 7.706GiB   0.12%               12.3kB / 0B         0B / 0B             13
[19:18:57] 74b6dd826bfb        couchdb3                                 2.99%               96.7MiB / 7.706GiB    1.23%               198kB / 59.4kB      0B / 0B             35
[19:18:57] 5e19ae4f466d        couchdb2                                 0.64%               84.96MiB / 7.706GiB   1.08%               195kB / 51.8kB      0B / 0B             35
[19:18:57] b6c9cbad7e6b        ca.publichealth.test.com                 0.00%               9.836MiB / 7.706GiB   0.12%               13.3kB / 0B         0B / 0B             13
[19:18:57] 0e83cace6c93        couchdb5                                 0.58%               104.5MiB / 7.706GiB   1.32%               195kB / 51.7kB      0B / 0B             35
[19:18:57] b77e463ff40f        orderer2.test.com                        0.93%               25.85MiB / 7.706GiB   0.33%               7.29MB / 7.35MB     0B / 0B             20
[19:18:57] 7b9eff81b24f        ca.hospital.test.com                     0.00%               9.758MiB / 7.706GiB   0.12%               12.4kB / 0B         0B / 0B             13
[19:18:57] 2e46852300c1        couchdb7                                 1.16%               84.14MiB / 7.706GiB   1.07%               195kB / 51.7kB      0B / 0B             35
[19:18:57] 36b3ee1a9def        couchdb4                                 0.59%               89.49MiB / 7.706GiB   1.13%               195kB / 51.9kB      0B / 0B             35
[19:18:57] 172de769ffbe        couchdb0                                 2.15%               97.82MiB / 7.706GiB   1.24%               197kB / 59.2kB      0B / 0B             35
[19:18:57] 47a9c6476191        orderer3.test.com                        0.84%               24.82MiB / 7.706GiB   0.31%               7.38MB / 7.51MB     0B / 0B             21
[19:18:57] 7f94f94d24ea        orderer1.test.com                        1.16%               24.77MiB / 7.706GiB   0.31%               5.02MB / 5.14MB     0B / 0B             20
[19:18:57] 9c32847e0f3b        couchdb1                                 0.90%               91.43MiB / 7.706GiB   1.16%               195kB / 51.8kB      0B / 0B             35
[19:18:57] 4597b9611c1d        couchdb6                                 2.12%               91.99MiB / 7.706GiB   1.17%               197kB / 58.8kB      0B / 0B             35
[19:18:57] f237dae4b698        couchdb8                                 0.63%               91.13MiB / 7.706GiB   1.15%               196kB / 51.9kB      0B / 0B             35
[19:18:57] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:18:57] ee2f7454ef0d        dev-peer0.publichealth.test.com-mycc-1   0.26%               8.477MiB / 2GiB       0.41%               26kB / 20.1kB       0B / 0B             17
[19:18:57] 59bfee17e78c        dev-peer0.hospital.test.com-mycc-1       0.26%               4.426MiB / 2GiB       0.22%               26.3kB / 20.4kB     0B / 0B             15
[19:18:57] 9e7d876db19b        dev-peer0.healthcenter.test.com-mycc-1   0.27%               9.762MiB / 2GiB       0.48%               28.8kB / 21.1kB     0B / 0B             17
[19:18:57] da0d1a6b9fd8        cli                                      12.29%              12.86MiB / 7.706GiB   0.16%               234kB / 1.36MB      0B / 0B             2
[19:18:57] 55d691d749cc        peer2.healthcenter.test.com              5.14%               80.82MiB / 7.706GiB   1.02%               18.2MB / 18MB       0B / 0B             22
[19:18:57] c06c0b9330d9        peer1.hospital.test.com                  3.16%               53.93MiB / 7.706GiB   0.68%               18.3MB / 18.1MB     0B / 0B             21
[19:18:57] 485f6f55af36        peer1.publichealth.test.com              3.92%               57.32MiB / 7.706GiB   0.73%               18.2MB / 18.4MB     0B / 0B             22
[19:18:57] b7bf98480005        peer2.hospital.test.com                  6.60%               85.08MiB / 7.706GiB   1.08%               18.3MB / 18.5MB     0B / 0B             22
[19:18:57] 037cdabc75c3        peer1.healthcenter.test.com              3.71%               55.12MiB / 7.706GiB   0.70%               18.3MB / 18.1MB     0B / 0B             21
[19:18:57] b5e52e888265        peer0.hospital.test.com                  4.76%               75.35MiB / 7.706GiB   0.95%               18.3MB / 18.2MB     0B / 0B             23
[19:18:57] 26eea49a65a0        peer0.publichealth.test.com              4.44%               100.1MiB / 7.706GiB   1.27%               18.3MB / 18.2MB     0B / 0B             21
[19:18:57] dfb623ac1998        peer0.healthcenter.test.com              8.12%               110.1MiB / 7.706GiB   1.40%               18.3MB / 18.6MB     0B / 0B             22
[19:18:57] 308b6629f59c        peer2.publichealth.test.com              3.46%               62.78MiB / 7.706GiB   0.80%               18.3MB / 18.1MB     0B / 0B             22
[19:18:57] 6f6458e7a129        ca.healthcenter.test.com                 0.00%               9.492MiB / 7.706GiB   0.12%               12.3kB / 0B         0B / 0B             13
[19:18:57] 74b6dd826bfb        couchdb3                                 2.99%               96.7MiB / 7.706GiB    1.23%               198kB / 59.4kB      0B / 0B             35
[19:18:57] 5e19ae4f466d        couchdb2                                 0.64%               84.96MiB / 7.706GiB   1.08%               195kB / 51.8kB      0B / 0B             35
[19:18:57] b6c9cbad7e6b        ca.publichealth.test.com                 0.00%               9.836MiB / 7.706GiB   0.12%               13.3kB / 0B         0B / 0B             13
[19:18:57] 0e83cace6c93        couchdb5                                 0.58%               104.5MiB / 7.706GiB   1.32%               195kB / 51.7kB      0B / 0B             35
[19:18:57] b77e463ff40f        orderer2.test.com                        0.93%               25.85MiB / 7.706GiB   0.33%               7.29MB / 7.35MB     0B / 0B             20
[19:18:57] 7b9eff81b24f        ca.hospital.test.com                     0.00%               9.758MiB / 7.706GiB   0.12%               12.4kB / 0B         0B / 0B             13
[19:18:57] 2e46852300c1        couchdb7                                 1.16%               84.14MiB / 7.706GiB   1.07%               195kB / 51.7kB      0B / 0B             35
[19:18:57] 36b3ee1a9def        couchdb4                                 0.59%               89.49MiB / 7.706GiB   1.13%               195kB / 51.9kB      0B / 0B             35
[19:18:57] 172de769ffbe        couchdb0                                 2.15%               97.82MiB / 7.706GiB   1.24%               197kB / 59.2kB      0B / 0B             35
[19:18:57] 47a9c6476191        orderer3.test.com                        0.84%               24.82MiB / 7.706GiB   0.31%               7.38MB / 7.51MB     0B / 0B             21
[19:18:57] 7f94f94d24ea        orderer1.test.com                        1.16%               24.77MiB / 7.706GiB   0.31%               5.02MB / 5.14MB     0B / 0B             20
[19:18:57] 9c32847e0f3b        couchdb1                                 0.90%               91.43MiB / 7.706GiB   1.16%               195kB / 51.8kB      0B / 0B             35
[19:18:57] 4597b9611c1d        couchdb6                                 2.12%               91.99MiB / 7.706GiB   1.17%               197kB / 58.8kB      0B / 0B             35
[19:18:57] f237dae4b698        couchdb8                                 0.63%               91.13MiB / 7.706GiB   1.15%               196kB / 51.9kB      0B / 0B             35
[19:18:58] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:18:58] ee2f7454ef0d        dev-peer0.publichealth.test.com-mycc-1   0.00%               8.477MiB / 2GiB       0.41%               26kB / 20.1kB       0B / 0B             17
[19:18:58] 59bfee17e78c        dev-peer0.hospital.test.com-mycc-1       0.00%               4.426MiB / 2GiB       0.22%               26.3kB / 20.4kB     0B / 0B             15
[19:18:58] 9e7d876db19b        dev-peer0.healthcenter.test.com-mycc-1   0.00%               9.762MiB / 2GiB       0.48%               28.8kB / 21.1kB     0B / 0B             17
[19:18:58] da0d1a6b9fd8        cli                                      0.00%               12.85MiB / 7.706GiB   0.16%               234kB / 1.36MB      0B / 0B             2
[19:18:58] 55d691d749cc        peer2.healthcenter.test.com              3.77%               80.82MiB / 7.706GiB   1.02%               18.2MB / 18MB       0B / 0B             22
[19:18:58] c06c0b9330d9        peer1.hospital.test.com                  7.50%               53.93MiB / 7.706GiB   0.68%               18.3MB / 18.1MB     0B / 0B             21
[19:18:58] 485f6f55af36        peer1.publichealth.test.com              6.96%               57.32MiB / 7.706GiB   0.73%               18.3MB / 18.4MB     0B / 0B             22
[19:18:58] b7bf98480005        peer2.hospital.test.com                  3.50%               85.08MiB / 7.706GiB   1.08%               18.3MB / 18.5MB     0B / 0B             22
[19:18:58] 037cdabc75c3        peer1.healthcenter.test.com              4.35%               55.12MiB / 7.706GiB   0.70%               18.3MB / 18.1MB     0B / 0B             21
[19:18:58] b5e52e888265        peer0.hospital.test.com                  4.87%               75.35MiB / 7.706GiB   0.95%               18.3MB / 18.2MB     0B / 0B             23
[19:18:58] 26eea49a65a0        peer0.publichealth.test.com              3.83%               100.1MiB / 7.706GiB   1.27%               18.3MB / 18.2MB     0B / 0B             21
[19:18:58] dfb623ac1998        peer0.healthcenter.test.com              4.79%               110.1MiB / 7.706GiB   1.40%               18.3MB / 18.6MB     0B / 0B             22
[19:18:58] 308b6629f59c        peer2.publichealth.test.com              7.84%               62.78MiB / 7.706GiB   0.80%               18.3MB / 18.1MB     0B / 0B             22
[19:18:58] 6f6458e7a129        ca.healthcenter.test.com                 0.00%               9.492MiB / 7.706GiB   0.12%               12.3kB / 0B         0B / 0B             13
[19:18:58] 74b6dd826bfb        couchdb3                                 0.77%               96.7MiB / 7.706GiB    1.23%               198kB / 59.4kB      0B / 0B             35
[19:18:58] 5e19ae4f466d        couchdb2                                 0.77%               84.96MiB / 7.706GiB   1.08%               195kB / 51.8kB      0B / 0B             35
[19:18:58] b6c9cbad7e6b        ca.publichealth.test.com                 0.00%               9.836MiB / 7.706GiB   0.12%               13.3kB / 0B         0B / 0B             13
[19:18:58] 0e83cace6c93        couchdb5                                 1.05%               104.5MiB / 7.706GiB   1.32%               195kB / 51.7kB      0B / 0B             35
[19:18:58] b77e463ff40f        orderer2.test.com                        0.95%               25.85MiB / 7.706GiB   0.33%               7.29MB / 7.35MB     0B / 0B             20
[19:18:58] 7b9eff81b24f        ca.hospital.test.com                     0.00%               9.758MiB / 7.706GiB   0.12%               12.4kB / 0B         0B / 0B             13
[19:18:58] 2e46852300c1        couchdb7                                 0.84%               84.14MiB / 7.706GiB   1.07%               195kB / 51.7kB      0B / 0B             35
[19:18:58] 36b3ee1a9def        couchdb4                                 1.14%               89.49MiB / 7.706GiB   1.13%               195kB / 51.9kB      0B / 0B             35
[19:18:58] 172de769ffbe        couchdb0                                 0.57%               97.82MiB / 7.706GiB   1.24%               197kB / 59.2kB      0B / 0B             35
[19:18:58] 47a9c6476191        orderer3.test.com                        0.95%               24.82MiB / 7.706GiB   0.31%               7.38MB / 7.52MB     0B / 0B             21
[19:18:58] 7f94f94d24ea        orderer1.test.com                        0.66%               24.77MiB / 7.706GiB   0.31%               5.02MB / 5.14MB     0B / 0B             20
[19:18:58] 9c32847e0f3b        couchdb1                                 0.66%               91.43MiB / 7.706GiB   1.16%               195kB / 51.8kB      0B / 0B             35
[19:18:58] 4597b9611c1d        couchdb6                                 1.26%               91.99MiB / 7.706GiB   1.17%               197kB / 58.8kB      0B / 0B             35
[19:18:58] f237dae4b698        couchdb8                                 0.83%               91.13MiB / 7.706GiB   1.15%               196kB / 51.9kB      0B / 0B             35
[19:18:58] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:18:58] ee2f7454ef0d        dev-peer0.publichealth.test.com-mycc-1   0.00%               8.477MiB / 2GiB       0.41%               26kB / 20.1kB       0B / 0B             17
[19:18:58] 59bfee17e78c        dev-peer0.hospital.test.com-mycc-1       0.00%               4.426MiB / 2GiB       0.22%               26.3kB / 20.4kB     0B / 0B             15
[19:18:58] 9e7d876db19b        dev-peer0.healthcenter.test.com-mycc-1   0.00%               9.762MiB / 2GiB       0.48%               28.8kB / 21.1kB     0B / 0B             17
[19:18:58] da0d1a6b9fd8        cli                                      0.00%               12.85MiB / 7.706GiB   0.16%               234kB / 1.36MB      0B / 0B             2
[19:18:58] 55d691d749cc        peer2.healthcenter.test.com              3.77%               80.82MiB / 7.706GiB   1.02%               18.2MB / 18MB       0B / 0B             22
[19:18:58] c06c0b9330d9        peer1.hospital.test.com                  7.50%               53.93MiB / 7.706GiB   0.68%               18.3MB / 18.1MB     0B / 0B             21
[19:18:58] 485f6f55af36        peer1.publichealth.test.com              6.96%               57.32MiB / 7.706GiB   0.73%               18.3MB / 18.4MB     0B / 0B             22
[19:18:58] b7bf98480005        peer2.hospital.test.com                  3.50%               85.08MiB / 7.706GiB   1.08%               18.3MB / 18.5MB     0B / 0B             22
[19:18:58] 037cdabc75c3        peer1.healthcenter.test.com              4.35%               55.12MiB / 7.706GiB   0.70%               18.3MB / 18.1MB     0B / 0B             21
[19:18:58] b5e52e888265        peer0.hospital.test.com                  4.87%               75.35MiB / 7.706GiB   0.95%               18.3MB / 18.2MB     0B / 0B             23
[19:18:58] 26eea49a65a0        peer0.publichealth.test.com              3.83%               100.1MiB / 7.706GiB   1.27%               18.3MB / 18.2MB     0B / 0B             21
[19:18:58] dfb623ac1998        peer0.healthcenter.test.com              4.79%               110.1MiB / 7.706GiB   1.40%               18.3MB / 18.6MB     0B / 0B             22
[19:18:58] 308b6629f59c        peer2.publichealth.test.com              7.84%               62.78MiB / 7.706GiB   0.80%               18.3MB / 18.1MB     0B / 0B             22
[19:18:58] 6f6458e7a129        ca.healthcenter.test.com                 0.00%               9.492MiB / 7.706GiB   0.12%               12.3kB / 0B         0B / 0B             13
[19:18:58] 74b6dd826bfb        couchdb3                                 0.77%               96.7MiB / 7.706GiB    1.23%               198kB / 59.4kB      0B / 0B             35
[19:18:58] 5e19ae4f466d        couchdb2                                 0.77%               84.96MiB / 7.706GiB   1.08%               195kB / 51.8kB      0B / 0B             35
[19:18:58] b6c9cbad7e6b        ca.publichealth.test.com                 0.00%               9.836MiB / 7.706GiB   0.12%               13.3kB / 0B         0B / 0B             13
[19:18:58] 0e83cace6c93        couchdb5                                 1.05%               104.5MiB / 7.706GiB   1.32%               195kB / 51.7kB      0B / 0B             35
[19:18:58] b77e463ff40f        orderer2.test.com                        0.95%               25.85MiB / 7.706GiB   0.33%               7.29MB / 7.35MB     0B / 0B             20
[19:18:58] 7b9eff81b24f        ca.hospital.test.com                     0.00%               9.758MiB / 7.706GiB   0.12%               12.4kB / 0B         0B / 0B             13
[19:18:58] 2e46852300c1        couchdb7                                 0.84%               84.14MiB / 7.706GiB   1.07%               195kB / 51.7kB      0B / 0B             35
[19:18:58] 36b3ee1a9def        couchdb4                                 1.14%               89.49MiB / 7.706GiB   1.13%               195kB / 51.9kB      0B / 0B             35
[19:18:58] 172de769ffbe        couchdb0                                 0.57%               97.82MiB / 7.706GiB   1.24%               197kB / 59.2kB      0B / 0B             35
[19:18:58] 47a9c6476191        orderer3.test.com                        0.95%               24.82MiB / 7.706GiB   0.31%               7.38MB / 7.52MB     0B / 0B             21
[19:18:58] 7f94f94d24ea        orderer1.test.com                        0.66%               24.77MiB / 7.706GiB   0.31%               5.02MB / 5.14MB     0B / 0B             20
[19:18:58] 9c32847e0f3b        couchdb1                                 0.66%               91.43MiB / 7.706GiB   1.16%               195kB / 51.8kB      0B / 0B             35
[19:18:58] 4597b9611c1d        couchdb6                                 1.26%               91.99MiB / 7.706GiB   1.17%               197kB / 58.8kB      0B / 0B             35
[19:18:58] f237dae4b698        couchdb8                                 0.83%               91.13MiB / 7.706GiB   1.15%               196kB / 51.9kB      0B / 0B             35


==> extra files/stats-read-100.txt <==
[19:25:36] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:25:36] 52a39d44f9a2        dev-peer0.publichealth.test.com-mycc-1   0.00%               6.727MiB / 2GiB       0.33%               63.6kB / 73.1kB     0B / 0B             12
[19:25:36] b1038a5fa065        dev-peer0.hospital.test.com-mycc-1       0.00%               6.664MiB / 2GiB       0.33%               64.6kB / 74.9kB     0B / 0B             13
[19:25:36] f7f7cb8ff3dc        dev-peer0.healthcenter.test.com-mycc-1   0.00%               6.816MiB / 2GiB       0.33%               67kB / 76.5kB       0B / 0B             14
[19:25:36] 96022f0e228d        cli                                      0.08%               11.47MiB / 7.706GiB   0.15%               313kB / 1.36MB      0B / 0B             2
[19:25:36] 4542d5a3e3e1        peer0.hospital.test.com                  0.20%               144.3MiB / 7.706GiB   1.83%               3.18MB / 3.02MB     0B / 0B             22
[19:25:36] b6b0044d26cc        peer2.publichealth.test.com              0.17%               84.16MiB / 7.706GiB   1.07%               2.86MB / 2.63MB     0B / 0B             21
[19:25:36] cc919c619c3d        peer2.healthcenter.test.com              0.18%               85.59MiB / 7.706GiB   1.08%               2.91MB / 2.75MB     0B / 0B             21
[19:25:36] 3138db0c8b9e        peer1.publichealth.test.com              0.17%               86.05MiB / 7.706GiB   1.09%               2.79MB / 2.91MB     0B / 0B             23
[19:25:36] 68fd298eba50        peer0.healthcenter.test.com              0.19%               139.8MiB / 7.706GiB   1.77%               2.98MB / 3.08MB     0B / 0B             22
[19:25:36] bf17a05c18b8        peer0.publichealth.test.com              0.20%               144.5MiB / 7.706GiB   1.83%               2.99MB / 2.83MB     0B / 0B             22
[19:25:36] e09de5b31a3c        peer1.healthcenter.test.com              0.17%               62.95MiB / 7.706GiB   0.80%               2.94MB / 2.79MB     0B / 0B             22
[19:25:36] b66ae05cd276        peer1.hospital.test.com                  0.17%               83.12MiB / 7.706GiB   1.05%               3.02MB / 2.88MB     0B / 0B             23
[19:25:36] dff3c503d41d        peer2.hospital.test.com                  5.61%               87.93MiB / 7.706GiB   1.11%               2.89MB / 3.03MB     0B / 0B             22
[19:25:36] 97dbdb20e94c        couchdb8                                 0.09%               108.1MiB / 7.706GiB   1.37%               206kB / 85kB        0B / 0B             35
[19:25:36] d229a816ebbc        ca.healthcenter.test.com                 0.00%               11MiB / 7.706GiB      0.14%               11kB / 0B           0B / 0B             13
[19:25:36] c4503d0df33d        orderer2.test.com                        0.05%               30.34MiB / 7.706GiB   0.38%               1.13MB / 1.23MB     0B / 0B             21
[19:25:36] 5356d4f0b25d        orderer3.test.com                        0.05%               29.52MiB / 7.706GiB   0.37%               1.15MB / 1.04MB     0B / 0B             20
[19:25:36] f2bb3085fb72        ca.hospital.test.com                     0.00%               9.414MiB / 7.706GiB   0.12%               11kB / 0B           0B / 0B             13
[19:25:36] 4d6e23c04da0        couchdb2                                 0.09%               107.4MiB / 7.706GiB   1.36%               208kB / 84.6kB      0B / 0B             35
[19:25:36] ee481c8f284b        couchdb3                                 0.09%               107.4MiB / 7.706GiB   1.36%               209kB / 115kB       0B / 0B             35
[19:25:36] 522d3f03e656        couchdb0                                 0.09%               106.7MiB / 7.706GiB   1.35%               206kB / 115kB       0B / 0B             35
[19:25:36] 3f87519ca44f        ca.publichealth.test.com                 0.00%               17.43MiB / 7.706GiB   0.22%               11kB / 0B           0B / 0B             11
[19:25:36] 2e6d9fae7244        couchdb5                                 0.09%               106.4MiB / 7.706GiB   1.35%               205kB / 84.6kB      0B / 0B             35
[19:25:36] 1ddc34780e81        couchdb6                                 0.09%               106.5MiB / 7.706GiB   1.35%               210kB / 115kB       0B / 0B             35
[19:25:36] 9eb88218c207        couchdb7                                 0.09%               104.6MiB / 7.706GiB   1.33%               205kB / 84.8kB      0B / 0B             35
[19:25:36] 4bb2135c4359        orderer1.test.com                        0.06%               30.12MiB / 7.706GiB   0.38%               935kB / 1.33MB      0B / 0B             21
[19:25:36] 5373a910f525        couchdb4                                 0.09%               106.4MiB / 7.706GiB   1.35%               207kB / 84.9kB      0B / 0B             35
[19:25:36] ae02471d0fb9        couchdb1                                 0.09%               107.5MiB / 7.706GiB   1.36%               208kB / 84.8kB      0B / 0B             35
[19:25:36] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:25:36] 52a39d44f9a2        dev-peer0.publichealth.test.com-mycc-1   0.00%               6.727MiB / 2GiB       0.33%               63.6kB / 73.1kB     0B / 0B             12
[19:25:36] b1038a5fa065        dev-peer0.hospital.test.com-mycc-1       0.00%               6.664MiB / 2GiB       0.33%               64.6kB / 74.9kB     0B / 0B             13
[19:25:36] f7f7cb8ff3dc        dev-peer0.healthcenter.test.com-mycc-1   0.00%               6.816MiB / 2GiB       0.33%               67kB / 76.5kB       0B / 0B             14
[19:25:36] 96022f0e228d        cli                                      0.08%               11.47MiB / 7.706GiB   0.15%               313kB / 1.36MB      0B / 0B             2
[19:25:36] 4542d5a3e3e1        peer0.hospital.test.com                  0.20%               144.3MiB / 7.706GiB   1.83%               3.18MB / 3.02MB     0B / 0B             22
[19:25:36] b6b0044d26cc        peer2.publichealth.test.com              0.17%               84.16MiB / 7.706GiB   1.07%               2.86MB / 2.63MB     0B / 0B             21
[19:25:36] cc919c619c3d        peer2.healthcenter.test.com              0.18%               85.59MiB / 7.706GiB   1.08%               2.91MB / 2.75MB     0B / 0B             21
[19:25:36] 3138db0c8b9e        peer1.publichealth.test.com              0.17%               86.05MiB / 7.706GiB   1.09%               2.79MB / 2.91MB     0B / 0B             23
[19:25:36] 68fd298eba50        peer0.healthcenter.test.com              0.19%               139.8MiB / 7.706GiB   1.77%               2.98MB / 3.08MB     0B / 0B             22
[19:25:36] bf17a05c18b8        peer0.publichealth.test.com              0.20%               144.5MiB / 7.706GiB   1.83%               2.99MB / 2.83MB     0B / 0B             22
[19:25:36] e09de5b31a3c        peer1.healthcenter.test.com              0.17%               62.95MiB / 7.706GiB   0.80%               2.94MB / 2.79MB     0B / 0B             22
[19:25:36] b66ae05cd276        peer1.hospital.test.com                  0.17%               83.12MiB / 7.706GiB   1.05%               3.02MB / 2.88MB     0B / 0B             23
[19:25:36] dff3c503d41d        peer2.hospital.test.com                  5.61%               87.93MiB / 7.706GiB   1.11%               2.89MB / 3.03MB     0B / 0B             22
[19:25:36] 97dbdb20e94c        couchdb8                                 0.09%               108.1MiB / 7.706GiB   1.37%               206kB / 85kB        0B / 0B             35
[19:25:36] d229a816ebbc        ca.healthcenter.test.com                 0.00%               11MiB / 7.706GiB      0.14%               11kB / 0B           0B / 0B             13
[19:25:36] c4503d0df33d        orderer2.test.com                        0.05%               30.34MiB / 7.706GiB   0.38%               1.13MB / 1.23MB     0B / 0B             21
[19:25:36] 5356d4f0b25d        orderer3.test.com                        0.05%               29.52MiB / 7.706GiB   0.37%               1.15MB / 1.04MB     0B / 0B             20
[19:25:36] f2bb3085fb72        ca.hospital.test.com                     0.00%               9.414MiB / 7.706GiB   0.12%               11kB / 0B           0B / 0B             13
[19:25:36] 4d6e23c04da0        couchdb2                                 0.09%               107.4MiB / 7.706GiB   1.36%               208kB / 84.6kB      0B / 0B             35
[19:25:36] ee481c8f284b        couchdb3                                 0.09%               107.4MiB / 7.706GiB   1.36%               209kB / 115kB       0B / 0B             35
[19:25:36] 522d3f03e656        couchdb0                                 0.09%               106.7MiB / 7.706GiB   1.35%               206kB / 115kB       0B / 0B             35
[19:25:36] 3f87519ca44f        ca.publichealth.test.com                 0.00%               17.43MiB / 7.706GiB   0.22%               11kB / 0B           0B / 0B             11
[19:25:36] 2e6d9fae7244        couchdb5                                 0.09%               106.4MiB / 7.706GiB   1.35%               205kB / 84.6kB      0B / 0B             35
[19:25:36] 1ddc34780e81        couchdb6                                 0.09%               106.5MiB / 7.706GiB   1.35%               210kB / 115kB       0B / 0B             35
[19:25:36] 9eb88218c207        couchdb7                                 0.09%               104.6MiB / 7.706GiB   1.33%               205kB / 84.8kB      0B / 0B             35
[19:25:36] 4bb2135c4359        orderer1.test.com                        0.06%               30.12MiB / 7.706GiB   0.38%               935kB / 1.33MB      0B / 0B             21
[19:25:36] 5373a910f525        couchdb4                                 0.09%               106.4MiB / 7.706GiB   1.35%               207kB / 84.9kB      0B / 0B             35
[19:25:36] ae02471d0fb9        couchdb1                                 0.09%               107.5MiB / 7.706GiB   1.36%               208kB / 84.8kB      0B / 0B             35
[19:25:37] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:25:37] 52a39d44f9a2        dev-peer0.publichealth.test.com-mycc-1   0.00%               6.727MiB / 2GiB       0.33%               63.6kB / 73.1kB     0B / 0B             12
[19:25:37] b1038a5fa065        dev-peer0.hospital.test.com-mycc-1       0.00%               6.664MiB / 2GiB       0.33%               64.6kB / 74.9kB     0B / 0B             13
[19:25:37] f7f7cb8ff3dc        dev-peer0.healthcenter.test.com-mycc-1   0.00%               6.816MiB / 2GiB       0.33%               67kB / 76.5kB       0B / 0B             14
[19:25:37] 96022f0e228d        cli                                      0.04%               11.47MiB / 7.706GiB   0.15%               313kB / 1.36MB      0B / 0B             2
[19:25:37] 4542d5a3e3e1        peer0.hospital.test.com                  3.01%               144.3MiB / 7.706GiB   1.83%               3.18MB / 3.02MB     0B / 0B             22
[19:25:37] b6b0044d26cc        peer2.publichealth.test.com              3.15%               84.16MiB / 7.706GiB   1.07%               2.86MB / 2.63MB     0B / 0B             21
[19:25:37] cc919c619c3d        peer2.healthcenter.test.com              3.82%               85.59MiB / 7.706GiB   1.08%               2.92MB / 2.75MB     0B / 0B             21
[19:25:37] 3138db0c8b9e        peer1.publichealth.test.com              3.03%               86.05MiB / 7.706GiB   1.09%               2.79MB / 2.91MB     0B / 0B             23
[19:25:37] 68fd298eba50        peer0.healthcenter.test.com              7.84%               139.8MiB / 7.706GiB   1.77%               2.99MB / 3.09MB     0B / 0B             22
[19:25:37] bf17a05c18b8        peer0.publichealth.test.com              3.29%               144.5MiB / 7.706GiB   1.83%               2.99MB / 2.83MB     0B / 0B             22
[19:25:37] e09de5b31a3c        peer1.healthcenter.test.com              3.19%               62.95MiB / 7.706GiB   0.80%               2.94MB / 2.79MB     0B / 0B             22
[19:25:37] b66ae05cd276        peer1.hospital.test.com                  3.68%               83.12MiB / 7.706GiB   1.05%               3.03MB / 2.88MB     0B / 0B             23
[19:25:37] dff3c503d41d        peer2.hospital.test.com                  7.31%               87.93MiB / 7.706GiB   1.11%               2.9MB / 3.04MB      0B / 0B             22
[19:25:37] 97dbdb20e94c        couchdb8                                 3.93%               108.5MiB / 7.706GiB   1.37%               206kB / 85kB        0B / 0B             35
[19:25:37] d229a816ebbc        ca.healthcenter.test.com                 0.00%               11MiB / 7.706GiB      0.14%               11kB / 0B           0B / 0B             13
[19:25:37] c4503d0df33d        orderer2.test.com                        0.83%               30.34MiB / 7.706GiB   0.38%               1.14MB / 1.23MB     0B / 0B             21
[19:25:37] 5356d4f0b25d        orderer3.test.com                        1.04%               29.52MiB / 7.706GiB   0.37%               1.15MB / 1.04MB     0B / 0B             20
[19:25:37] f2bb3085fb72        ca.hospital.test.com                     0.00%               9.414MiB / 7.706GiB   0.12%               11kB / 0B           0B / 0B             13
[19:25:37] 4d6e23c04da0        couchdb2                                 0.95%               107.4MiB / 7.706GiB   1.36%               208kB / 84.6kB      0B / 0B             35
[19:25:37] ee481c8f284b        couchdb3                                 0.90%               107.4MiB / 7.706GiB   1.36%               209kB / 115kB       0B / 0B             35
[19:25:37] 522d3f03e656        couchdb0                                 1.02%               106.7MiB / 7.706GiB   1.35%               206kB / 115kB       0B / 0B             35
[19:25:37] 3f87519ca44f        ca.publichealth.test.com                 0.00%               17.43MiB / 7.706GiB   0.22%               11kB / 0B           0B / 0B             11
[19:25:37] 2e6d9fae7244        couchdb5                                 3.70%               106.7MiB / 7.706GiB   1.35%               205kB / 84.6kB      0B / 0B             35
[19:25:37] 1ddc34780e81        couchdb6                                 0.74%               106.5MiB / 7.706GiB   1.35%               210kB / 115kB       0B / 0B             35
[19:25:37] 9eb88218c207        couchdb7                                 0.98%               104.6MiB / 7.706GiB   1.33%               205kB / 84.8kB      0B / 0B             35
[19:25:37] 4bb2135c4359        orderer1.test.com                        0.66%               30.12MiB / 7.706GiB   0.38%               937kB / 1.33MB      0B / 0B             21
[19:25:37] 5373a910f525        couchdb4                                 0.63%               106.4MiB / 7.706GiB   1.35%               207kB / 84.9kB      0B / 0B             35
[19:25:37] ae02471d0fb9        couchdb1                                 0.42%               107.5MiB / 7.706GiB   1.36%               208kB / 84.8kB      0B / 0B             35
[19:25:37] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:25:37] 52a39d44f9a2        dev-peer0.publichealth.test.com-mycc-1   0.00%               6.727MiB / 2GiB       0.33%               63.6kB / 73.1kB     0B / 0B             12
[19:25:37] b1038a5fa065        dev-peer0.hospital.test.com-mycc-1       0.00%               6.664MiB / 2GiB       0.33%               64.6kB / 74.9kB     0B / 0B             13
[19:25:37] f7f7cb8ff3dc        dev-peer0.healthcenter.test.com-mycc-1   0.00%               6.816MiB / 2GiB       0.33%               67kB / 76.5kB       0B / 0B             14
[19:25:37] 96022f0e228d        cli                                      0.04%               11.47MiB / 7.706GiB   0.15%               313kB / 1.36MB      0B / 0B             2
[19:25:37] 4542d5a3e3e1        peer0.hospital.test.com                  3.01%               144.3MiB / 7.706GiB   1.83%               3.18MB / 3.02MB     0B / 0B             22
[19:25:37] b6b0044d26cc        peer2.publichealth.test.com              3.15%               84.16MiB / 7.706GiB   1.07%               2.86MB / 2.63MB     0B / 0B             21
[19:25:37] cc919c619c3d        peer2.healthcenter.test.com              3.82%               85.59MiB / 7.706GiB   1.08%               2.92MB / 2.75MB     0B / 0B             21
[19:25:37] 3138db0c8b9e        peer1.publichealth.test.com              3.03%               86.05MiB / 7.706GiB   1.09%               2.79MB / 2.91MB     0B / 0B             23
[19:25:37] 68fd298eba50        peer0.healthcenter.test.com              7.84%               139.8MiB / 7.706GiB   1.77%               2.99MB / 3.09MB     0B / 0B             22
[19:25:37] bf17a05c18b8        peer0.publichealth.test.com              3.29%               144.5MiB / 7.706GiB   1.83%               2.99MB / 2.83MB     0B / 0B             22
[19:25:37] e09de5b31a3c        peer1.healthcenter.test.com              3.19%               62.95MiB / 7.706GiB   0.80%               2.94MB / 2.79MB     0B / 0B             22
[19:25:37] b66ae05cd276        peer1.hospital.test.com                  3.68%               83.12MiB / 7.706GiB   1.05%               3.03MB / 2.88MB     0B / 0B             23
[19:25:37] dff3c503d41d        peer2.hospital.test.com                  7.31%               87.93MiB / 7.706GiB   1.11%               2.9MB / 3.04MB      0B / 0B             22
[19:25:37] 97dbdb20e94c        couchdb8                                 3.93%               108.5MiB / 7.706GiB   1.37%               206kB / 85kB        0B / 0B             35
[19:25:37] d229a816ebbc        ca.healthcenter.test.com                 0.00%               11MiB / 7.706GiB      0.14%               11kB / 0B           0B / 0B             13
[19:25:37] c4503d0df33d        orderer2.test.com                        0.83%               30.34MiB / 7.706GiB   0.38%               1.14MB / 1.23MB     0B / 0B             21
[19:25:37] 5356d4f0b25d        orderer3.test.com                        1.04%               29.52MiB / 7.706GiB   0.37%               1.15MB / 1.04MB     0B / 0B             20
[19:25:37] f2bb3085fb72        ca.hospital.test.com                     0.00%               9.414MiB / 7.706GiB   0.12%               11kB / 0B           0B / 0B             13
[19:25:37] 4d6e23c04da0        couchdb2                                 0.95%               107.4MiB / 7.706GiB   1.36%               208kB / 84.6kB      0B / 0B             35
[19:25:37] ee481c8f284b        couchdb3                                 0.90%               107.4MiB / 7.706GiB   1.36%               209kB / 115kB       0B / 0B             35
[19:25:37] 522d3f03e656        couchdb0                                 1.02%               106.7MiB / 7.706GiB   1.35%               206kB / 115kB       0B / 0B             35
[19:25:37] 3f87519ca44f        ca.publichealth.test.com                 0.00%               17.43MiB / 7.706GiB   0.22%               11kB / 0B           0B / 0B             11
[19:25:37] 2e6d9fae7244        couchdb5                                 3.70%               106.7MiB / 7.706GiB   1.35%               205kB / 84.6kB      0B / 0B             35
[19:25:37] 1ddc34780e81        couchdb6                                 0.74%               106.5MiB / 7.706GiB   1.35%               210kB / 115kB       0B / 0B             35
[19:25:37] 9eb88218c207        couchdb7                                 0.98%               104.6MiB / 7.706GiB   1.33%               205kB / 84.8kB      0B / 0B             35
[19:25:37] 4bb2135c4359        orderer1.test.com                        0.66%               30.12MiB / 7.706GiB   0.38%               937kB / 1.33MB      0B / 0B             21
[19:25:37] 5373a910f525        couchdb4                                 0.63%               106.4MiB / 7.706GiB   1.35%               207kB / 84.9kB      0B / 0B             35
[19:25:37] ae02471d0fb9        couchdb1                                 0.42%               107.5MiB / 7.706GiB   1.36%               208kB / 84.8kB      0B / 0B             35
[19:25:38] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:25:38] 52a39d44f9a2        dev-peer0.publichealth.test.com-mycc-1   0.22%               6.738MiB / 2GiB       0.33%               79kB / 88kB         0B / 0B             12
[19:25:38] b1038a5fa065        dev-peer0.hospital.test.com-mycc-1       0.31%               6.68MiB / 2GiB        0.33%               80kB / 89.8kB       0B / 0B             13
[19:25:38] f7f7cb8ff3dc        dev-peer0.healthcenter.test.com-mycc-1   0.23%               6.824MiB / 2GiB       0.33%               82.4kB / 91.5kB     0B / 0B             14
[19:25:38] 96022f0e228d        cli                                      10.65%              11.7MiB / 7.706GiB    0.15%               414kB / 1.39MB      0B / 0B             2
[19:25:38] 4542d5a3e3e1        peer0.hospital.test.com                  9.36%               144.3MiB / 7.706GiB   1.83%               3.25MB / 3.08MB     0B / 0B             22
[19:25:38] b6b0044d26cc        peer2.publichealth.test.com              9.44%               84.17MiB / 7.706GiB   1.07%               2.87MB / 2.64MB     0B / 0B             21
[19:25:38] cc919c619c3d        peer2.healthcenter.test.com              5.69%               85.59MiB / 7.706GiB   1.08%               2.92MB / 2.76MB     0B / 0B             21
[19:25:38] 3138db0c8b9e        peer1.publichealth.test.com              6.80%               86.05MiB / 7.706GiB   1.09%               2.8MB / 2.92MB      0B / 0B             23
[19:25:38] 68fd298eba50        peer0.healthcenter.test.com              7.67%               139.8MiB / 7.706GiB   1.77%               3.05MB / 3.15MB     0B / 0B             22
[19:25:38] bf17a05c18b8        peer0.publichealth.test.com              7.04%               144.5MiB / 7.706GiB   1.83%               3.05MB / 2.89MB     0B / 0B             22
[19:25:38] e09de5b31a3c        peer1.healthcenter.test.com              7.86%               62.95MiB / 7.706GiB   0.80%               2.96MB / 2.81MB     0B / 0B             22
[19:25:38] b66ae05cd276        peer1.hospital.test.com                  9.79%               83.12MiB / 7.706GiB   1.05%               3.05MB / 2.9MB      0B / 0B             23
[19:25:38] dff3c503d41d        peer2.hospital.test.com                  7.42%               87.93MiB / 7.706GiB   1.11%               2.91MB / 3.05MB     0B / 0B             22
[19:25:38] 97dbdb20e94c        couchdb8                                 0.52%               108.4MiB / 7.706GiB   1.37%               206kB / 85kB        0B / 0B             35
[19:25:38] d229a816ebbc        ca.healthcenter.test.com                 0.00%               11MiB / 7.706GiB      0.14%               11kB / 0B           0B / 0B             13
[19:25:38] c4503d0df33d        orderer2.test.com                        0.80%               30.34MiB / 7.706GiB   0.38%               1.16MB / 1.23MB     0B / 0B             21
[19:25:38] 5356d4f0b25d        orderer3.test.com                        0.79%               29.52MiB / 7.706GiB   0.37%               1.16MB / 1.04MB     0B / 0B             20
[19:25:38] f2bb3085fb72        ca.hospital.test.com                     0.00%               9.414MiB / 7.706GiB   0.12%               11kB / 0B           0B / 0B             13
[19:25:38] 4d6e23c04da0        couchdb2                                 0.90%               107.3MiB / 7.706GiB   1.36%               208kB / 84.6kB      0B / 0B             35
[19:25:38] ee481c8f284b        couchdb3                                 4.29%               107.4MiB / 7.706GiB   1.36%               211kB / 145kB       0B / 0B             35
[19:25:38] 522d3f03e656        couchdb0                                 4.12%               106.9MiB / 7.706GiB   1.36%               208kB / 145kB       0B / 0B             35
[19:25:38] 3f87519ca44f        ca.publichealth.test.com                 0.00%               17.43MiB / 7.706GiB   0.22%               11kB / 0B           0B / 0B             11
[19:25:38] 2e6d9fae7244        couchdb5                                 0.73%               106.7MiB / 7.706GiB   1.35%               205kB / 84.6kB      0B / 0B             35
[19:25:38] 1ddc34780e81        couchdb6                                 3.38%               106.5MiB / 7.706GiB   1.35%               212kB / 145kB       0B / 0B             35
[19:25:38] 9eb88218c207        couchdb7                                 5.57%               104.8MiB / 7.706GiB   1.33%               205kB / 84.8kB      0B / 0B             35
[19:25:38] 4bb2135c4359        orderer1.test.com                        1.10%               30.14MiB / 7.706GiB   0.38%               960kB / 1.36MB      0B / 0B             21
[19:25:38] 5373a910f525        couchdb4                                 0.66%               106.4MiB / 7.706GiB   1.35%               207kB / 84.9kB      0B / 0B             35
[19:25:38] ae02471d0fb9        couchdb1                                 0.59%               107.5MiB / 7.706GiB   1.36%               208kB / 84.8kB      0B / 0B             35
[19:25:38] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:25:38] 52a39d44f9a2        dev-peer0.publichealth.test.com-mycc-1   0.22%               6.738MiB / 2GiB       0.33%               79kB / 88kB         0B / 0B             12
[19:25:38] b1038a5fa065        dev-peer0.hospital.test.com-mycc-1       0.31%               6.68MiB / 2GiB        0.33%               80kB / 89.8kB       0B / 0B             13
[19:25:38] f7f7cb8ff3dc        dev-peer0.healthcenter.test.com-mycc-1   0.23%               6.824MiB / 2GiB       0.33%               82.4kB / 91.5kB     0B / 0B             14
[19:25:38] 96022f0e228d        cli                                      10.65%              11.7MiB / 7.706GiB    0.15%               414kB / 1.39MB      0B / 0B             2
[19:25:38] 4542d5a3e3e1        peer0.hospital.test.com                  9.36%               144.3MiB / 7.706GiB   1.83%               3.25MB / 3.08MB     0B / 0B             22
[19:25:38] b6b0044d26cc        peer2.publichealth.test.com              9.44%               84.17MiB / 7.706GiB   1.07%               2.87MB / 2.64MB     0B / 0B             21
[19:25:38] cc919c619c3d        peer2.healthcenter.test.com              5.69%               85.59MiB / 7.706GiB   1.08%               2.92MB / 2.76MB     0B / 0B             21
[19:25:38] 3138db0c8b9e        peer1.publichealth.test.com              6.80%               86.05MiB / 7.706GiB   1.09%               2.8MB / 2.92MB      0B / 0B             23
[19:25:38] 68fd298eba50        peer0.healthcenter.test.com              7.67%               139.8MiB / 7.706GiB   1.77%               3.05MB / 3.15MB     0B / 0B             22
[19:25:38] bf17a05c18b8        peer0.publichealth.test.com              7.04%               144.5MiB / 7.706GiB   1.83%               3.05MB / 2.89MB     0B / 0B             22
[19:25:38] e09de5b31a3c        peer1.healthcenter.test.com              7.86%               62.95MiB / 7.706GiB   0.80%               2.96MB / 2.81MB     0B / 0B             22
[19:25:38] b66ae05cd276        peer1.hospital.test.com                  9.79%               83.12MiB / 7.706GiB   1.05%               3.05MB / 2.9MB      0B / 0B             23
[19:25:38] dff3c503d41d        peer2.hospital.test.com                  7.42%               87.93MiB / 7.706GiB   1.11%               2.91MB / 3.05MB     0B / 0B             22
[19:25:38] 97dbdb20e94c        couchdb8                                 0.52%               108.4MiB / 7.706GiB   1.37%               206kB / 85kB        0B / 0B             35
[19:25:38] d229a816ebbc        ca.healthcenter.test.com                 0.00%               11MiB / 7.706GiB      0.14%               11kB / 0B           0B / 0B             13
[19:25:38] c4503d0df33d        orderer2.test.com                        0.80%               30.34MiB / 7.706GiB   0.38%               1.16MB / 1.23MB     0B / 0B             21
[19:25:38] 5356d4f0b25d        orderer3.test.com                        0.79%               29.52MiB / 7.706GiB   0.37%               1.16MB / 1.04MB     0B / 0B             20
[19:25:38] f2bb3085fb72        ca.hospital.test.com                     0.00%               9.414MiB / 7.706GiB   0.12%               11kB / 0B           0B / 0B             13
[19:25:38] 4d6e23c04da0        couchdb2                                 0.90%               107.3MiB / 7.706GiB   1.36%               208kB / 84.6kB      0B / 0B             35
[19:25:38] ee481c8f284b        couchdb3                                 4.29%               107.4MiB / 7.706GiB   1.36%               211kB / 145kB       0B / 0B             35
[19:25:38] 522d3f03e656        couchdb0                                 4.12%               106.9MiB / 7.706GiB   1.36%               208kB / 145kB       0B / 0B             35
[19:25:38] 3f87519ca44f        ca.publichealth.test.com                 0.00%               17.43MiB / 7.706GiB   0.22%               11kB / 0B           0B / 0B             11
[19:25:38] 2e6d9fae7244        couchdb5                                 0.73%               106.7MiB / 7.706GiB   1.35%               205kB / 84.6kB      0B / 0B             35
[19:25:38] 1ddc34780e81        couchdb6                                 3.38%               106.5MiB / 7.706GiB   1.35%               212kB / 145kB       0B / 0B             35
[19:25:38] 9eb88218c207        couchdb7                                 5.57%               104.8MiB / 7.706GiB   1.33%               205kB / 84.8kB      0B / 0B             35
[19:25:38] 4bb2135c4359        orderer1.test.com                        1.10%               30.14MiB / 7.706GiB   0.38%               960kB / 1.36MB      0B / 0B             21
[19:25:38] 5373a910f525        couchdb4                                 0.66%               106.4MiB / 7.706GiB   1.35%               207kB / 84.9kB      0B / 0B             35
[19:25:38] ae02471d0fb9        couchdb1                                 0.59%               107.5MiB / 7.706GiB   1.36%               208kB / 84.8kB      0B / 0B             35


==> extra files/stats-read-1000.txt <==
[19:30:20] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:30:20] acae4fe7e3e0        dev-peer0.publichealth.test.com-mycc-1   0.00%               7.059MiB / 2GiB       0.34%               560kB / 718kB       0B / 0B             14
[19:30:20] 8de1f8115c04        dev-peer0.hospital.test.com-mycc-1       0.01%               7.438MiB / 2GiB       0.36%               562kB / 718kB       0B / 0B             14
[19:30:20] 9d3d360764e6        dev-peer0.healthcenter.test.com-mycc-1   0.01%               7.258MiB / 2GiB       0.35%               565kB / 722kB       0B / 0B             13
[19:30:20] 891e8b84946d        cli                                      0.08%               10.57MiB / 7.706GiB   0.13%               1.39MB / 1.63MB     0B / 0B             2
[19:30:20] 2808c09e99ee        peer2.healthcenter.test.com              0.12%               95.27MiB / 7.706GiB   1.21%               3.02MB / 2.4MB      0B / 0B             22
[19:30:20] 053b5dee8f11        peer2.publichealth.test.com              0.12%               60.25MiB / 7.706GiB   0.76%               2.98MB / 2.36MB     0B / 0B             22
[19:30:20] ca5426d2df79        peer1.publichealth.test.com              0.12%               95.02MiB / 7.706GiB   1.20%               2.6MB / 2.7MB       0B / 0B             21
[19:30:20] 358e5e0722e5        peer0.hospital.test.com                  0.15%               136.6MiB / 7.706GiB   1.73%               4.17MB / 3.52MB     0B / 0B             21
[19:30:20] bf842b6d48d7        peer2.hospital.test.com                  0.12%               94.73MiB / 7.706GiB   1.20%               2.88MB / 2.86MB     0B / 0B             23
[19:30:20] 72d97ffb4db4        peer0.healthcenter.test.com              0.14%               109.3MiB / 7.706GiB   1.38%               3.73MB / 3.83MB     0B / 0B             23
[19:30:20] 83fbf0e15ee5        peer1.hospital.test.com                  0.12%               64.06MiB / 7.706GiB   0.81%               3.02MB / 2.55MB     0B / 0B             22
[19:30:20] b6aae427ea76        peer0.publichealth.test.com              0.15%               155.2MiB / 7.706GiB   1.97%               3.98MB / 3.33MB     0B / 0B             22
[19:30:20] e9ab8f3c2ca9        peer1.healthcenter.test.com              0.12%               95.07MiB / 7.706GiB   1.20%               3.03MB / 2.41MB     0B / 0B             24
[19:30:20] 5747959fda92        ca.healthcenter.test.com                 0.00%               13.09MiB / 7.706GiB   0.17%               10.4kB / 0B         0B / 0B             12
[19:30:20] 9f5b7eb7a929        couchdb1                                 0.08%               115.9MiB / 7.706GiB   1.47%               364kB / 458kB       0B / 0B             35
[19:30:20] c072195f5fb1        orderer1.test.com                        0.05%               30.14MiB / 7.706GiB   0.38%               1.18MB / 928kB      0B / 0B             20
[19:30:20] 84255b654bf5        couchdb5                                 0.08%               119.2MiB / 7.706GiB   1.51%               363kB / 458kB       0B / 0B             35
[19:30:20] 0338065fa44f        ca.publichealth.test.com                 0.00%               10.99MiB / 7.706GiB   0.14%               10.6kB / 0B         0B / 0B             9
[19:30:20] 3e82b193f710        orderer2.test.com                        0.04%               33.03MiB / 7.706GiB   0.42%               1.06MB / 2.13MB     0B / 0B             20
[19:30:20] 06a240e75459        couchdb7                                 0.08%               114.9MiB / 7.706GiB   1.46%               363kB / 459kB       0B / 0B             35
[19:30:20] f1511d51a39f        ca.hospital.test.com                     0.00%               13.62MiB / 7.706GiB   0.17%               10.7kB / 0B         0B / 0B             13
[19:30:20] e675b700ac2b        couchdb8                                 0.08%               117.9MiB / 7.706GiB   1.49%               363kB / 459kB       0B / 0B             35
[19:30:20] 1cc4e9d8216b        couchdb4                                 0.08%               120.1MiB / 7.706GiB   1.52%               365kB / 458kB       0B / 0B             35
[19:30:20] 1b9ad22aaf60        couchdb2                                 0.08%               119.8MiB / 7.706GiB   1.52%               364kB / 458kB       0B / 0B             35
[19:30:20] fd78f87f01d2        couchdb0                                 0.08%               119.9MiB / 7.706GiB   1.52%               377kB / 761kB       0B / 0B             35
[19:30:20] 8c17416e0d5c        couchdb6                                 0.09%               117.9MiB / 7.706GiB   1.49%               377kB / 761kB       0B / 0B             35
[19:30:20] 3508b6a04e99        couchdb3                                 0.08%               117.2MiB / 7.706GiB   1.49%               378kB / 762kB       0B / 0B             35
[19:30:20] 849a0f4e6e7a        orderer3.test.com                        0.73%               28.65MiB / 7.706GiB   0.36%               1.06MB / 1.09MB     0B / 0B             20
[19:30:21] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:30:21] acae4fe7e3e0        dev-peer0.publichealth.test.com-mycc-1   0.00%               7.059MiB / 2GiB       0.34%               560kB / 718kB       0B / 0B             14
[19:30:21] 8de1f8115c04        dev-peer0.hospital.test.com-mycc-1       0.01%               7.438MiB / 2GiB       0.36%               562kB / 718kB       0B / 0B             14
[19:30:21] 9d3d360764e6        dev-peer0.healthcenter.test.com-mycc-1   0.01%               7.258MiB / 2GiB       0.35%               565kB / 722kB       0B / 0B             13
[19:30:21] 891e8b84946d        cli                                      0.08%               10.57MiB / 7.706GiB   0.13%               1.39MB / 1.63MB     0B / 0B             2
[19:30:21] 2808c09e99ee        peer2.healthcenter.test.com              0.12%               95.27MiB / 7.706GiB   1.21%               3.02MB / 2.4MB      0B / 0B             22
[19:30:21] 053b5dee8f11        peer2.publichealth.test.com              0.12%               60.25MiB / 7.706GiB   0.76%               2.98MB / 2.36MB     0B / 0B             22
[19:30:21] ca5426d2df79        peer1.publichealth.test.com              0.12%               95.02MiB / 7.706GiB   1.20%               2.6MB / 2.7MB       0B / 0B             21
[19:30:21] 358e5e0722e5        peer0.hospital.test.com                  0.15%               136.6MiB / 7.706GiB   1.73%               4.17MB / 3.52MB     0B / 0B             21
[19:30:21] bf842b6d48d7        peer2.hospital.test.com                  0.12%               94.73MiB / 7.706GiB   1.20%               2.88MB / 2.86MB     0B / 0B             23
[19:30:21] 72d97ffb4db4        peer0.healthcenter.test.com              0.14%               109.3MiB / 7.706GiB   1.38%               3.73MB / 3.83MB     0B / 0B             23
[19:30:21] 83fbf0e15ee5        peer1.hospital.test.com                  0.12%               64.06MiB / 7.706GiB   0.81%               3.02MB / 2.55MB     0B / 0B             22
[19:30:21] b6aae427ea76        peer0.publichealth.test.com              0.15%               155.2MiB / 7.706GiB   1.97%               3.98MB / 3.33MB     0B / 0B             22
[19:30:21] e9ab8f3c2ca9        peer1.healthcenter.test.com              0.12%               95.07MiB / 7.706GiB   1.20%               3.03MB / 2.41MB     0B / 0B             24
[19:30:21] 5747959fda92        ca.healthcenter.test.com                 0.00%               13.09MiB / 7.706GiB   0.17%               10.4kB / 0B         0B / 0B             12
[19:30:21] 9f5b7eb7a929        couchdb1                                 0.08%               115.9MiB / 7.706GiB   1.47%               364kB / 458kB       0B / 0B             35
[19:30:21] c072195f5fb1        orderer1.test.com                        0.05%               30.14MiB / 7.706GiB   0.38%               1.18MB / 928kB      0B / 0B             20
[19:30:21] 84255b654bf5        couchdb5                                 0.08%               119.2MiB / 7.706GiB   1.51%               363kB / 458kB       0B / 0B             35
[19:30:21] 0338065fa44f        ca.publichealth.test.com                 0.00%               10.99MiB / 7.706GiB   0.14%               10.6kB / 0B         0B / 0B             9
[19:30:21] 3e82b193f710        orderer2.test.com                        0.04%               33.03MiB / 7.706GiB   0.42%               1.06MB / 2.13MB     0B / 0B             20
[19:30:21] 06a240e75459        couchdb7                                 0.08%               114.9MiB / 7.706GiB   1.46%               363kB / 459kB       0B / 0B             35
[19:30:21] f1511d51a39f        ca.hospital.test.com                     0.00%               13.62MiB / 7.706GiB   0.17%               10.7kB / 0B         0B / 0B             13
[19:30:21] e675b700ac2b        couchdb8                                 0.08%               117.9MiB / 7.706GiB   1.49%               363kB / 459kB       0B / 0B             35
[19:30:21] 1cc4e9d8216b        couchdb4                                 0.08%               120.1MiB / 7.706GiB   1.52%               365kB / 458kB       0B / 0B             35
[19:30:21] 1b9ad22aaf60        couchdb2                                 0.08%               119.8MiB / 7.706GiB   1.52%               364kB / 458kB       0B / 0B             35
[19:30:21] fd78f87f01d2        couchdb0                                 0.08%               119.9MiB / 7.706GiB   1.52%               377kB / 761kB       0B / 0B             35
[19:30:21] 8c17416e0d5c        couchdb6                                 0.09%               117.9MiB / 7.706GiB   1.49%               377kB / 761kB       0B / 0B             35
[19:30:21] 3508b6a04e99        couchdb3                                 0.08%               117.2MiB / 7.706GiB   1.49%               378kB / 762kB       0B / 0B             35
[19:30:21] 849a0f4e6e7a        orderer3.test.com                        0.73%               28.65MiB / 7.706GiB   0.36%               1.06MB / 1.09MB     0B / 0B             20
[19:30:21] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:30:21] acae4fe7e3e0        dev-peer0.publichealth.test.com-mycc-1   0.00%               7.059MiB / 2GiB       0.34%               560kB / 718kB       0B / 0B             14
[19:30:21] 8de1f8115c04        dev-peer0.hospital.test.com-mycc-1       0.00%               7.438MiB / 2GiB       0.36%               562kB / 718kB       0B / 0B             14
[19:30:21] 9d3d360764e6        dev-peer0.healthcenter.test.com-mycc-1   0.00%               7.258MiB / 2GiB       0.35%               565kB / 722kB       0B / 0B             13
[19:30:21] 891e8b84946d        cli                                      0.06%               10.57MiB / 7.706GiB   0.13%               1.39MB / 1.63MB     0B / 0B             2
[19:30:21] 2808c09e99ee        peer2.healthcenter.test.com              7.98%               95.27MiB / 7.706GiB   1.21%               3.03MB / 2.41MB     0B / 0B             22
[19:30:21] 053b5dee8f11        peer2.publichealth.test.com              5.09%               60.25MiB / 7.706GiB   0.76%               2.99MB / 2.37MB     0B / 0B             22
[19:30:21] ca5426d2df79        peer1.publichealth.test.com              4.04%               95.02MiB / 7.706GiB   1.20%               2.6MB / 2.71MB      0B / 0B             21
[19:30:21] 358e5e0722e5        peer0.hospital.test.com                  3.81%               136.6MiB / 7.706GiB   1.73%               4.18MB / 3.52MB     0B / 0B             21
[19:30:21] bf842b6d48d7        peer2.hospital.test.com                  5.12%               94.73MiB / 7.706GiB   1.20%               2.89MB / 2.86MB     0B / 0B             23
[19:30:21] 72d97ffb4db4        peer0.healthcenter.test.com              4.61%               109.3MiB / 7.706GiB   1.38%               3.74MB / 3.84MB     0B / 0B             23
[19:30:21] 83fbf0e15ee5        peer1.hospital.test.com                  5.14%               64.06MiB / 7.706GiB   0.81%               3.03MB / 2.56MB     0B / 0B             22
[19:30:21] b6aae427ea76        peer0.publichealth.test.com              5.66%               155.2MiB / 7.706GiB   1.97%               3.99MB / 3.33MB     0B / 0B             22
[19:30:21] e9ab8f3c2ca9        peer1.healthcenter.test.com              7.91%               95.07MiB / 7.706GiB   1.20%               3.04MB / 2.42MB     0B / 0B             24
[19:30:21] 5747959fda92        ca.healthcenter.test.com                 0.00%               13.09MiB / 7.706GiB   0.17%               10.4kB / 0B         0B / 0B             12
[19:30:21] 9f5b7eb7a929        couchdb1                                 0.93%               115.9MiB / 7.706GiB   1.47%               364kB / 458kB       0B / 0B             35
[19:30:21] c072195f5fb1        orderer1.test.com                        0.77%               30.14MiB / 7.706GiB   0.38%               1.18MB / 930kB      0B / 0B             20
[19:30:21] 84255b654bf5        couchdb5                                 0.87%               119.2MiB / 7.706GiB   1.51%               363kB / 458kB       0B / 0B             35
[19:30:21] 0338065fa44f        ca.publichealth.test.com                 0.00%               10.99MiB / 7.706GiB   0.14%               10.6kB / 0B         0B / 0B             9
[19:30:21] 3e82b193f710        orderer2.test.com                        1.03%               33.03MiB / 7.706GiB   0.42%               1.07MB / 2.14MB     0B / 0B             20
[19:30:21] 06a240e75459        couchdb7                                 1.18%               114.9MiB / 7.706GiB   1.46%               363kB / 459kB       0B / 0B             35
[19:30:21] f1511d51a39f        ca.hospital.test.com                     0.00%               13.62MiB / 7.706GiB   0.17%               10.7kB / 0B         0B / 0B             13
[19:30:21] e675b700ac2b        couchdb8                                 1.18%               117.9MiB / 7.706GiB   1.49%               363kB / 459kB       0B / 0B             35
[19:30:21] 1cc4e9d8216b        couchdb4                                 0.96%               120.1MiB / 7.706GiB   1.52%               365kB / 458kB       0B / 0B             35
[19:30:21] 1b9ad22aaf60        couchdb2                                 0.72%               119.8MiB / 7.706GiB   1.52%               364kB / 458kB       0B / 0B             35
[19:30:21] fd78f87f01d2        couchdb0                                 1.30%               119.9MiB / 7.706GiB   1.52%               377kB / 761kB       0B / 0B             35
[19:30:21] 8c17416e0d5c        couchdb6                                 0.67%               117.9MiB / 7.706GiB   1.49%               377kB / 761kB       0B / 0B             35
[19:30:21] 3508b6a04e99        couchdb3                                 0.68%               117.2MiB / 7.706GiB   1.49%               378kB / 762kB       0B / 0B             35
[19:30:21] 849a0f4e6e7a        orderer3.test.com                        0.99%               28.65MiB / 7.706GiB   0.36%               1.07MB / 1.09MB     0B / 0B             20
[19:30:22] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:30:22] acae4fe7e3e0        dev-peer0.publichealth.test.com-mycc-1   0.00%               7.059MiB / 2GiB       0.34%               560kB / 718kB       0B / 0B             14
[19:30:22] 8de1f8115c04        dev-peer0.hospital.test.com-mycc-1       0.00%               7.438MiB / 2GiB       0.36%               562kB / 718kB       0B / 0B             14
[19:30:22] 9d3d360764e6        dev-peer0.healthcenter.test.com-mycc-1   0.00%               7.258MiB / 2GiB       0.35%               565kB / 722kB       0B / 0B             13
[19:30:22] 891e8b84946d        cli                                      0.06%               10.57MiB / 7.706GiB   0.13%               1.39MB / 1.63MB     0B / 0B             2
[19:30:22] 2808c09e99ee        peer2.healthcenter.test.com              7.98%               95.27MiB / 7.706GiB   1.21%               3.03MB / 2.41MB     0B / 0B             22
[19:30:22] 053b5dee8f11        peer2.publichealth.test.com              5.09%               60.25MiB / 7.706GiB   0.76%               2.99MB / 2.37MB     0B / 0B             22
[19:30:22] ca5426d2df79        peer1.publichealth.test.com              4.04%               95.02MiB / 7.706GiB   1.20%               2.6MB / 2.71MB      0B / 0B             21
[19:30:22] 358e5e0722e5        peer0.hospital.test.com                  3.81%               136.6MiB / 7.706GiB   1.73%               4.18MB / 3.52MB     0B / 0B             21
[19:30:22] bf842b6d48d7        peer2.hospital.test.com                  5.12%               94.73MiB / 7.706GiB   1.20%               2.89MB / 2.86MB     0B / 0B             23
[19:30:22] 72d97ffb4db4        peer0.healthcenter.test.com              4.61%               109.3MiB / 7.706GiB   1.38%               3.74MB / 3.84MB     0B / 0B             23
[19:30:22] 83fbf0e15ee5        peer1.hospital.test.com                  5.14%               64.06MiB / 7.706GiB   0.81%               3.03MB / 2.56MB     0B / 0B             22
[19:30:22] b6aae427ea76        peer0.publichealth.test.com              5.66%               155.2MiB / 7.706GiB   1.97%               3.99MB / 3.33MB     0B / 0B             22
[19:30:22] e9ab8f3c2ca9        peer1.healthcenter.test.com              7.91%               95.07MiB / 7.706GiB   1.20%               3.04MB / 2.42MB     0B / 0B             24
[19:30:22] 5747959fda92        ca.healthcenter.test.com                 0.00%               13.09MiB / 7.706GiB   0.17%               10.4kB / 0B         0B / 0B             12
[19:30:22] 9f5b7eb7a929        couchdb1                                 0.93%               115.9MiB / 7.706GiB   1.47%               364kB / 458kB       0B / 0B             35
[19:30:22] c072195f5fb1        orderer1.test.com                        0.77%               30.14MiB / 7.706GiB   0.38%               1.18MB / 930kB      0B / 0B             20
[19:30:22] 84255b654bf5        couchdb5                                 0.87%               119.2MiB / 7.706GiB   1.51%               363kB / 458kB       0B / 0B             35
[19:30:22] 0338065fa44f        ca.publichealth.test.com                 0.00%               10.99MiB / 7.706GiB   0.14%               10.6kB / 0B         0B / 0B             9
[19:30:22] 3e82b193f710        orderer2.test.com                        1.03%               33.03MiB / 7.706GiB   0.42%               1.07MB / 2.14MB     0B / 0B             20
[19:30:22] 06a240e75459        couchdb7                                 1.18%               114.9MiB / 7.706GiB   1.46%               363kB / 459kB       0B / 0B             35
[19:30:22] f1511d51a39f        ca.hospital.test.com                     0.00%               13.62MiB / 7.706GiB   0.17%               10.7kB / 0B         0B / 0B             13
[19:30:22] e675b700ac2b        couchdb8                                 1.18%               117.9MiB / 7.706GiB   1.49%               363kB / 459kB       0B / 0B             35
[19:30:22] 1cc4e9d8216b        couchdb4                                 0.96%               120.1MiB / 7.706GiB   1.52%               365kB / 458kB       0B / 0B             35
[19:30:22] 1b9ad22aaf60        couchdb2                                 0.72%               119.8MiB / 7.706GiB   1.52%               364kB / 458kB       0B / 0B             35
[19:30:22] fd78f87f01d2        couchdb0                                 1.30%               119.9MiB / 7.706GiB   1.52%               377kB / 761kB       0B / 0B             35
[19:30:22] 8c17416e0d5c        couchdb6                                 0.67%               117.9MiB / 7.706GiB   1.49%               377kB / 761kB       0B / 0B             35
[19:30:22] 3508b6a04e99        couchdb3                                 0.68%               117.2MiB / 7.706GiB   1.49%               378kB / 762kB       0B / 0B             35
[19:30:22] 849a0f4e6e7a        orderer3.test.com                        0.99%               28.65MiB / 7.706GiB   0.36%               1.07MB / 1.09MB     0B / 0B             20
[19:30:22] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:30:22] acae4fe7e3e0        dev-peer0.publichealth.test.com-mycc-1   0.00%               7.059MiB / 2GiB       0.34%               560kB / 718kB       0B / 0B             14
[19:30:22] 8de1f8115c04        dev-peer0.hospital.test.com-mycc-1       1.28%               7.609MiB / 2GiB       0.37%               699kB / 862kB       0B / 0B             14
[19:30:22] 9d3d360764e6        dev-peer0.healthcenter.test.com-mycc-1   0.12%               7.258MiB / 2GiB       0.35%               567kB / 722kB       0B / 0B             13
[19:30:22] 891e8b84946d        cli                                      11.47%              18.2MiB / 7.706GiB    0.23%               1.68MB / 1.64MB     0B / 0B             20
[19:30:22] 2808c09e99ee        peer2.healthcenter.test.com              3.75%               95.27MiB / 7.706GiB   1.21%               3.03MB / 2.41MB     0B / 0B             22
[19:30:22] 053b5dee8f11        peer2.publichealth.test.com              4.09%               60.25MiB / 7.706GiB   0.76%               2.99MB / 2.37MB     0B / 0B             22
[19:30:22] ca5426d2df79        peer1.publichealth.test.com              4.65%               95.02MiB / 7.706GiB   1.20%               2.6MB / 2.71MB      0B / 0B             21
[19:30:22] 358e5e0722e5        peer0.hospital.test.com                  16.39%              139.6MiB / 7.706GiB   1.77%               4.63MB / 3.95MB     0B / 0B             21
[19:30:22] bf842b6d48d7        peer2.hospital.test.com                  3.85%               94.73MiB / 7.706GiB   1.20%               2.89MB / 2.86MB     0B / 0B             23
[19:30:22] 72d97ffb4db4        peer0.healthcenter.test.com              12.44%              109.3MiB / 7.706GiB   1.39%               4.05MB / 3.88MB     0B / 0B             23
[19:30:22] 83fbf0e15ee5        peer1.hospital.test.com                  4.21%               64.06MiB / 7.706GiB   0.81%               3.03MB / 2.56MB     0B / 0B             22
[19:30:22] b6aae427ea76        peer0.publichealth.test.com              4.24%               155.2MiB / 7.706GiB   1.97%               3.99MB / 3.34MB     0B / 0B             22
[19:30:22] e9ab8f3c2ca9        peer1.healthcenter.test.com              3.70%               95.07MiB / 7.706GiB   1.20%               3.04MB / 2.42MB     0B / 0B             24
[19:30:22] 5747959fda92        ca.healthcenter.test.com                 0.00%               13.09MiB / 7.706GiB   0.17%               10.4kB / 0B         0B / 0B             12
[19:30:22] 9f5b7eb7a929        couchdb1                                 0.59%               115.9MiB / 7.706GiB   1.47%               364kB / 458kB       0B / 0B             35
[19:30:22] c072195f5fb1        orderer1.test.com                        0.81%               30.14MiB / 7.706GiB   0.38%               1.19MB / 935kB      0B / 0B             20
[19:30:22] 84255b654bf5        couchdb5                                 1.19%               119.2MiB / 7.706GiB   1.51%               363kB / 458kB       0B / 0B             35
[19:30:22] 0338065fa44f        ca.publichealth.test.com                 0.00%               10.99MiB / 7.706GiB   0.14%               10.6kB / 0B         0B / 0B             9
[19:30:22] 3e82b193f710        orderer2.test.com                        1.00%               33.03MiB / 7.706GiB   0.42%               1.07MB / 2.14MB     0B / 0B             20
[19:30:22] 06a240e75459        couchdb7                                 1.06%               114.9MiB / 7.706GiB   1.46%               363kB / 459kB       0B / 0B             35
[19:30:22] f1511d51a39f        ca.hospital.test.com                     0.00%               13.62MiB / 7.706GiB   0.17%               10.7kB / 0B         0B / 0B             13
[19:30:22] e675b700ac2b        couchdb8                                 0.84%               117.9MiB / 7.706GiB   1.49%               363kB / 459kB       0B / 0B             35
[19:30:22] 1cc4e9d8216b        couchdb4                                 0.90%               120.1MiB / 7.706GiB   1.52%               365kB / 458kB       0B / 0B             35
[19:30:22] 1b9ad22aaf60        couchdb2                                 0.51%               119.8MiB / 7.706GiB   1.52%               364kB / 458kB       0B / 0B             35
[19:30:22] fd78f87f01d2        couchdb0                                 21.43%              121.5MiB / 7.706GiB   1.54%               389kB / 1.06MB      0B / 0B             35
[19:30:22] 8c17416e0d5c        couchdb6                                 1.70%               117.9MiB / 7.706GiB   1.49%               377kB / 761kB       0B / 0B             35
[19:30:22] 3508b6a04e99        couchdb3                                 21.57%              117.9MiB / 7.706GiB   1.49%               391kB / 1.06MB      0B / 0B             35
[19:30:22] 849a0f4e6e7a        orderer3.test.com                        0.87%               28.65MiB / 7.706GiB   0.36%               1.07MB / 1.1MB      0B / 0B             20
[19:30:23] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:30:23] acae4fe7e3e0        dev-peer0.publichealth.test.com-mycc-1   0.00%               7.059MiB / 2GiB       0.34%               560kB / 718kB       0B / 0B             14
[19:30:23] 8de1f8115c04        dev-peer0.hospital.test.com-mycc-1       1.28%               7.609MiB / 2GiB       0.37%               699kB / 862kB       0B / 0B             14
[19:30:23] 9d3d360764e6        dev-peer0.healthcenter.test.com-mycc-1   0.12%               7.258MiB / 2GiB       0.35%               567kB / 722kB       0B / 0B             13
[19:30:23] 891e8b84946d        cli                                      11.47%              18.2MiB / 7.706GiB    0.23%               1.68MB / 1.64MB     0B / 0B             20
[19:30:23] 2808c09e99ee        peer2.healthcenter.test.com              3.75%               95.27MiB / 7.706GiB   1.21%               3.03MB / 2.41MB     0B / 0B             22
[19:30:23] 053b5dee8f11        peer2.publichealth.test.com              4.09%               60.25MiB / 7.706GiB   0.76%               2.99MB / 2.37MB     0B / 0B             22
[19:30:23] ca5426d2df79        peer1.publichealth.test.com              4.65%               95.02MiB / 7.706GiB   1.20%               2.6MB / 2.71MB      0B / 0B             21
[19:30:23] 358e5e0722e5        peer0.hospital.test.com                  16.39%              139.6MiB / 7.706GiB   1.77%               4.63MB / 3.95MB     0B / 0B             21
[19:30:23] bf842b6d48d7        peer2.hospital.test.com                  3.85%               94.73MiB / 7.706GiB   1.20%               2.89MB / 2.86MB     0B / 0B             23
[19:30:23] 72d97ffb4db4        peer0.healthcenter.test.com              12.44%              109.3MiB / 7.706GiB   1.39%               4.05MB / 3.88MB     0B / 0B             23
[19:30:23] 83fbf0e15ee5        peer1.hospital.test.com                  4.21%               64.06MiB / 7.706GiB   0.81%               3.03MB / 2.56MB     0B / 0B             22
[19:30:23] b6aae427ea76        peer0.publichealth.test.com              4.24%               155.2MiB / 7.706GiB   1.97%               3.99MB / 3.34MB     0B / 0B             22
[19:30:23] e9ab8f3c2ca9        peer1.healthcenter.test.com              3.70%               95.07MiB / 7.706GiB   1.20%               3.04MB / 2.42MB     0B / 0B             24
[19:30:23] 5747959fda92        ca.healthcenter.test.com                 0.00%               13.09MiB / 7.706GiB   0.17%               10.4kB / 0B         0B / 0B             12
[19:30:23] 9f5b7eb7a929        couchdb1                                 0.59%               115.9MiB / 7.706GiB   1.47%               364kB / 458kB       0B / 0B             35
[19:30:23] c072195f5fb1        orderer1.test.com                        0.81%               30.14MiB / 7.706GiB   0.38%               1.19MB / 935kB      0B / 0B             20
[19:30:23] 84255b654bf5        couchdb5                                 1.19%               119.2MiB / 7.706GiB   1.51%               363kB / 458kB       0B / 0B             35
[19:30:23] 0338065fa44f        ca.publichealth.test.com                 0.00%               10.99MiB / 7.706GiB   0.14%               10.6kB / 0B         0B / 0B             9
[19:30:23] 3e82b193f710        orderer2.test.com                        1.00%               33.03MiB / 7.706GiB   0.42%               1.07MB / 2.14MB     0B / 0B             20
[19:30:23] 06a240e75459        couchdb7                                 1.06%               114.9MiB / 7.706GiB   1.46%               363kB / 459kB       0B / 0B             35
[19:30:23] f1511d51a39f        ca.hospital.test.com                     0.00%               13.62MiB / 7.706GiB   0.17%               10.7kB / 0B         0B / 0B             13
[19:30:23] e675b700ac2b        couchdb8                                 0.84%               117.9MiB / 7.706GiB   1.49%               363kB / 459kB       0B / 0B             35
[19:30:23] 1cc4e9d8216b        couchdb4                                 0.90%               120.1MiB / 7.706GiB   1.52%               365kB / 458kB       0B / 0B             35
[19:30:23] 1b9ad22aaf60        couchdb2                                 0.51%               119.8MiB / 7.706GiB   1.52%               364kB / 458kB       0B / 0B             35
[19:30:23] fd78f87f01d2        couchdb0                                 21.43%              121.5MiB / 7.706GiB   1.54%               389kB / 1.06MB      0B / 0B             35
[19:30:23] 8c17416e0d5c        couchdb6                                 1.70%               117.9MiB / 7.706GiB   1.49%               377kB / 761kB       0B / 0B             35
[19:30:23] 3508b6a04e99        couchdb3                                 21.57%              117.9MiB / 7.706GiB   1.49%               391kB / 1.06MB      0B / 0B             35
[19:30:23] 849a0f4e6e7a        orderer3.test.com                        0.87%               28.65MiB / 7.706GiB   0.36%               1.07MB / 1.1MB      0B / 0B             20
[19:30:23] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:30:23] acae4fe7e3e0        dev-peer0.publichealth.test.com-mycc-1   1.04%               7.223MiB / 2GiB       0.35%               697kB / 862kB       0B / 0B             14
[19:30:23] 8de1f8115c04        dev-peer0.hospital.test.com-mycc-1       0.00%               7.609MiB / 2GiB       0.37%               699kB / 862kB       0B / 0B             14
[19:30:23] 9d3d360764e6        dev-peer0.healthcenter.test.com-mycc-1   0.95%               7.602MiB / 2GiB       0.37%               702kB / 866kB       0B / 0B             13
[19:30:23] 891e8b84946d        cli                                      2.85%               10.69MiB / 7.706GiB   0.14%               2.24MB / 1.79MB     0B / 0B             2
[19:30:23] 2808c09e99ee        peer2.healthcenter.test.com              3.73%               95.27MiB / 7.706GiB   1.21%               3.03MB / 2.42MB     0B / 0B             22
[19:30:23] 053b5dee8f11        peer2.publichealth.test.com              7.59%               60.25MiB / 7.706GiB   0.76%               3MB / 2.38MB        0B / 0B             22
[19:30:23] ca5426d2df79        peer1.publichealth.test.com              4.48%               95.02MiB / 7.706GiB   1.20%               2.61MB / 2.72MB     0B / 0B             21
[19:30:23] 358e5e0722e5        peer0.hospital.test.com                  8.60%               139.6MiB / 7.706GiB   1.77%               4.65MB / 3.97MB     0B / 0B             21
[19:30:23] bf842b6d48d7        peer2.hospital.test.com                  8.17%               94.73MiB / 7.706GiB   1.20%               2.9MB / 2.88MB      0B / 0B             23
[19:30:23] 72d97ffb4db4        peer0.healthcenter.test.com              9.00%               109.3MiB / 7.706GiB   1.39%               4.2MB / 4.28MB      0B / 0B             23
[19:30:23] 83fbf0e15ee5        peer1.hospital.test.com                  7.41%               64.07MiB / 7.706GiB   0.81%               3.04MB / 2.57MB     0B / 0B             22
[19:30:23] b6aae427ea76        peer0.publichealth.test.com              15.12%              155.2MiB / 7.706GiB   1.97%               4.45MB / 3.78MB     0B / 0B             22
[19:30:23] e9ab8f3c2ca9        peer1.healthcenter.test.com              5.75%               95.07MiB / 7.706GiB   1.20%               3.05MB / 2.43MB     0B / 0B             24
[19:30:23] 5747959fda92        ca.healthcenter.test.com                 0.00%               13.09MiB / 7.706GiB   0.17%               10.4kB / 0B         0B / 0B             12
[19:30:23] 9f5b7eb7a929        couchdb1                                 0.63%               115.9MiB / 7.706GiB   1.47%               364kB / 458kB       0B / 0B             35
[19:30:23] c072195f5fb1        orderer1.test.com                        2.37%               30.19MiB / 7.706GiB   0.38%               1.33MB / 1.08MB     0B / 0B             20
[19:30:23] 84255b654bf5        couchdb5                                 0.56%               119.2MiB / 7.706GiB   1.51%               363kB / 458kB       0B / 0B             35
[19:30:23] 0338065fa44f        ca.publichealth.test.com                 0.00%               10.99MiB / 7.706GiB   0.14%               10.6kB / 0B         0B / 0B             9
[19:30:23] 3e82b193f710        orderer2.test.com                        0.90%               33.03MiB / 7.706GiB   0.42%               1.22MB / 2.15MB     0B / 0B             20
[19:30:23] 06a240e75459        couchdb7                                 0.66%               114.9MiB / 7.706GiB   1.46%               363kB / 459kB       0B / 0B             35
[19:30:23] f1511d51a39f        ca.hospital.test.com                     0.00%               13.62MiB / 7.706GiB   0.17%               10.7kB / 0B         0B / 0B             13
[19:30:23] e675b700ac2b        couchdb8                                 0.48%               117.9MiB / 7.706GiB   1.49%               363kB / 459kB       0B / 0B             35
[19:30:23] 1cc4e9d8216b        couchdb4                                 0.38%               120.1MiB / 7.706GiB   1.52%               365kB / 458kB       0B / 0B             35
[19:30:23] 1b9ad22aaf60        couchdb2                                 0.36%               119.8MiB / 7.706GiB   1.52%               364kB / 458kB       0B / 0B             35
[19:30:23] fd78f87f01d2        couchdb0                                 1.18%               121.3MiB / 7.706GiB   1.54%               389kB / 1.06MB      0B / 0B             35
[19:30:23] 8c17416e0d5c        couchdb6                                 21.55%              118.5MiB / 7.706GiB   1.50%               390kB / 1.06MB      0B / 0B             35
[19:30:23] 3508b6a04e99        couchdb3                                 0.92%               117.6MiB / 7.706GiB   1.49%               391kB / 1.06MB      0B / 0B             35
[19:30:23] 849a0f4e6e7a        orderer3.test.com                        0.73%               28.65MiB / 7.706GiB   0.36%               1.07MB / 1.1MB      0B / 0B             20
[19:30:24] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:30:24] acae4fe7e3e0        dev-peer0.publichealth.test.com-mycc-1   1.04%               7.223MiB / 2GiB       0.35%               697kB / 862kB       0B / 0B             14
[19:30:24] 8de1f8115c04        dev-peer0.hospital.test.com-mycc-1       0.00%               7.609MiB / 2GiB       0.37%               699kB / 862kB       0B / 0B             14
[19:30:24] 9d3d360764e6        dev-peer0.healthcenter.test.com-mycc-1   0.95%               7.602MiB / 2GiB       0.37%               702kB / 866kB       0B / 0B             13
[19:30:24] 891e8b84946d        cli                                      2.85%               10.69MiB / 7.706GiB   0.14%               2.24MB / 1.79MB     0B / 0B             2
[19:30:24] 2808c09e99ee        peer2.healthcenter.test.com              3.73%               95.27MiB / 7.706GiB   1.21%               3.03MB / 2.42MB     0B / 0B             22
[19:30:24] 053b5dee8f11        peer2.publichealth.test.com              7.59%               60.25MiB / 7.706GiB   0.76%               3MB / 2.38MB        0B / 0B             22
[19:30:24] ca5426d2df79        peer1.publichealth.test.com              4.48%               95.02MiB / 7.706GiB   1.20%               2.61MB / 2.72MB     0B / 0B             21
[19:30:24] 358e5e0722e5        peer0.hospital.test.com                  8.60%               139.6MiB / 7.706GiB   1.77%               4.65MB / 3.97MB     0B / 0B             21
[19:30:24] bf842b6d48d7        peer2.hospital.test.com                  8.17%               94.73MiB / 7.706GiB   1.20%               2.9MB / 2.88MB      0B / 0B             23
[19:30:24] 72d97ffb4db4        peer0.healthcenter.test.com              9.00%               109.3MiB / 7.706GiB   1.39%               4.2MB / 4.28MB      0B / 0B             23
[19:30:24] 83fbf0e15ee5        peer1.hospital.test.com                  7.41%               64.07MiB / 7.706GiB   0.81%               3.04MB / 2.57MB     0B / 0B             22
[19:30:24] b6aae427ea76        peer0.publichealth.test.com              15.12%              155.2MiB / 7.706GiB   1.97%               4.45MB / 3.78MB     0B / 0B             22
[19:30:24] e9ab8f3c2ca9        peer1.healthcenter.test.com              5.75%               95.07MiB / 7.706GiB   1.20%               3.05MB / 2.43MB     0B / 0B             24
[19:30:24] 5747959fda92        ca.healthcenter.test.com                 0.00%               13.09MiB / 7.706GiB   0.17%               10.4kB / 0B         0B / 0B             12
[19:30:24] 9f5b7eb7a929        couchdb1                                 0.63%               115.9MiB / 7.706GiB   1.47%               364kB / 458kB       0B / 0B             35
[19:30:24] c072195f5fb1        orderer1.test.com                        2.37%               30.19MiB / 7.706GiB   0.38%               1.33MB / 1.08MB     0B / 0B             20
[19:30:24] 84255b654bf5        couchdb5                                 0.56%               119.2MiB / 7.706GiB   1.51%               363kB / 458kB       0B / 0B             35
[19:30:24] 0338065fa44f        ca.publichealth.test.com                 0.00%               10.99MiB / 7.706GiB   0.14%               10.6kB / 0B         0B / 0B             9
[19:30:24] 3e82b193f710        orderer2.test.com                        0.90%               33.03MiB / 7.706GiB   0.42%               1.22MB / 2.15MB     0B / 0B             20
[19:30:24] 06a240e75459        couchdb7                                 0.66%               114.9MiB / 7.706GiB   1.46%               363kB / 459kB       0B / 0B             35
[19:30:24] f1511d51a39f        ca.hospital.test.com                     0.00%               13.62MiB / 7.706GiB   0.17%               10.7kB / 0B         0B / 0B             13
[19:30:24] e675b700ac2b        couchdb8                                 0.48%               117.9MiB / 7.706GiB   1.49%               363kB / 459kB       0B / 0B             35
[19:30:24] 1cc4e9d8216b        couchdb4                                 0.38%               120.1MiB / 7.706GiB   1.52%               365kB / 458kB       0B / 0B             35
[19:30:24] 1b9ad22aaf60        couchdb2                                 0.36%               119.8MiB / 7.706GiB   1.52%               364kB / 458kB       0B / 0B             35
[19:30:24] fd78f87f01d2        couchdb0                                 1.18%               121.3MiB / 7.706GiB   1.54%               389kB / 1.06MB      0B / 0B             35
[19:30:24] 8c17416e0d5c        couchdb6                                 21.55%              118.5MiB / 7.706GiB   1.50%               390kB / 1.06MB      0B / 0B             35
[19:30:24] 3508b6a04e99        couchdb3                                 0.92%               117.6MiB / 7.706GiB   1.49%               391kB / 1.06MB      0B / 0B             35
[19:30:24] 849a0f4e6e7a        orderer3.test.com                        0.73%               28.65MiB / 7.706GiB   0.36%               1.07MB / 1.1MB      0B / 0B             20
[19:30:24] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:30:24] acae4fe7e3e0        dev-peer0.publichealth.test.com-mycc-1   0.00%               7.223MiB / 2GiB       0.35%               697kB / 862kB       0B / 0B             14
[19:30:24] 8de1f8115c04        dev-peer0.hospital.test.com-mycc-1       0.00%               7.609MiB / 2GiB       0.37%               699kB / 862kB       0B / 0B             14
[19:30:24] 9d3d360764e6        dev-peer0.healthcenter.test.com-mycc-1   0.00%               7.602MiB / 2GiB       0.37%               702kB / 866kB       0B / 0B             13
[19:30:24] 891e8b84946d        cli                                      0.00%               10.69MiB / 7.706GiB   0.14%               2.24MB / 1.79MB     0B / 0B             2
[19:30:24] 2808c09e99ee        peer2.healthcenter.test.com              8.07%               95.27MiB / 7.706GiB   1.21%               3.05MB / 2.43MB     0B / 0B             22
[19:30:24] 053b5dee8f11        peer2.publichealth.test.com              7.49%               60.25MiB / 7.706GiB   0.76%               3.02MB / 2.4MB      0B / 0B             22
[19:30:24] ca5426d2df79        peer1.publichealth.test.com              11.99%              95.03MiB / 7.706GiB   1.20%               2.63MB / 2.73MB     0B / 0B             21
[19:30:24] 358e5e0722e5        peer0.hospital.test.com                  8.78%               139.6MiB / 7.706GiB   1.77%               4.66MB / 3.98MB     0B / 0B             21
[19:30:24] bf842b6d48d7        peer2.hospital.test.com                  8.64%               94.73MiB / 7.706GiB   1.20%               2.92MB / 2.89MB     0B / 0B             23
[19:30:24] 72d97ffb4db4        peer0.healthcenter.test.com              8.61%               109.3MiB / 7.706GiB   1.39%               4.22MB / 4.3MB      0B / 0B             23
[19:30:24] 83fbf0e15ee5        peer1.hospital.test.com                  6.76%               64.07MiB / 7.706GiB   0.81%               3.06MB / 2.58MB     0B / 0B             22
[19:30:24] b6aae427ea76        peer0.publichealth.test.com              10.21%              155.2MiB / 7.706GiB   1.97%               4.47MB / 3.79MB     0B / 0B             22
[19:30:24] e9ab8f3c2ca9        peer1.healthcenter.test.com              6.30%               95.07MiB / 7.706GiB   1.20%               3.06MB / 2.44MB     0B / 0B             24
[19:30:24] 5747959fda92        ca.healthcenter.test.com                 0.00%               13.09MiB / 7.706GiB   0.17%               10.4kB / 0B         0B / 0B             12
[19:30:24] 9f5b7eb7a929        couchdb1                                 0.74%               115.9MiB / 7.706GiB   1.47%               364kB / 458kB       0B / 0B             35
[19:30:24] c072195f5fb1        orderer1.test.com                        0.56%               30.19MiB / 7.706GiB   0.38%               1.34MB / 1.08MB     0B / 0B             20
[19:30:24] 84255b654bf5        couchdb5                                 0.49%               119.2MiB / 7.706GiB   1.51%               363kB / 458kB       0B / 0B             35
[19:30:24] 0338065fa44f        ca.publichealth.test.com                 0.00%               10.99MiB / 7.706GiB   0.14%               10.6kB / 0B         0B / 0B             9
[19:30:24] 3e82b193f710        orderer2.test.com                        0.77%               33.03MiB / 7.706GiB   0.42%               1.22MB / 2.15MB     0B / 0B             20
[19:30:24] 06a240e75459        couchdb7                                 0.41%               114.9MiB / 7.706GiB   1.46%               363kB / 459kB       0B / 0B             35
[19:30:24] f1511d51a39f        ca.hospital.test.com                     0.00%               13.62MiB / 7.706GiB   0.17%               10.7kB / 0B         0B / 0B             13
[19:30:24] e675b700ac2b        couchdb8                                 2.19%               117.9MiB / 7.706GiB   1.49%               363kB / 459kB       0B / 0B             35
[19:30:24] 1cc4e9d8216b        couchdb4                                 2.11%               120.1MiB / 7.706GiB   1.52%               365kB / 458kB       0B / 0B             35
[19:30:24] 1b9ad22aaf60        couchdb2                                 3.49%               119.9MiB / 7.706GiB   1.52%               364kB / 458kB       0B / 0B             35
[19:30:24] fd78f87f01d2        couchdb0                                 0.39%               120.8MiB / 7.706GiB   1.53%               389kB / 1.06MB      0B / 0B             35
[19:30:24] 8c17416e0d5c        couchdb6                                 2.69%               117.9MiB / 7.706GiB   1.49%               390kB / 1.06MB      0B / 0B             35
[19:30:24] 3508b6a04e99        couchdb3                                 2.40%               117.3MiB / 7.706GiB   1.49%               391kB / 1.06MB      0B / 0B             35
[19:30:24] 849a0f4e6e7a        orderer3.test.com                        0.76%               28.65MiB / 7.706GiB   0.36%               1.08MB / 1.1MB      0B / 0B             20


==> extra files/stats-read-10000.txt <==
[19:35:33] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:33] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:33] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.04%               18.9MiB / 2GiB        0.92%               5.58MB / 7.23MB     0B / 0B             18
[19:35:33] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.05%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:33] 09a7ec46352a        cli                                      0.08%               10.11MiB / 7.706GiB   0.13%               12.2MB / 4.09MB     0B / 0B             2
[19:35:33] 0269b86d44d1        peer1.hospital.test.com                  0.14%               141.8MiB / 7.706GiB   1.80%               9.92MB / 6.6MB      0B / 0B             23
[19:35:33] 54fb552f630f        peer1.healthcenter.test.com              0.14%               168.3MiB / 7.706GiB   2.13%               9.88MB / 6.51MB     0B / 0B             22
[19:35:33] 91d013949db7        peer0.hospital.test.com                  0.22%               165.3MiB / 7.706GiB   2.10%               20.2MB / 16.3MB     0B / 0B             22
[19:35:33] be995ed3bb63        peer0.publichealth.test.com              0.22%               164.2MiB / 7.706GiB   2.08%               20.1MB / 16.2MB     0B / 0B             22
[19:35:33] c91fddf48b05        peer2.hospital.test.com                  0.14%               131MiB / 7.706GiB     1.66%               7.2MB / 9.33MB      0B / 0B             23
[19:35:33] 786a72d60d74        peer1.publichealth.test.com              0.14%               159.6MiB / 7.706GiB   2.02%               7.08MB / 9.22MB     0B / 0B             22
[19:35:33] 05fc813c04c3        peer2.publichealth.test.com              0.14%               152.8MiB / 7.706GiB   1.94%               9.69MB / 6.39MB     0B / 0B             22
[19:35:33] abcc23a5d908        peer0.healthcenter.test.com              0.22%               176.5MiB / 7.706GiB   2.24%               17.5MB / 19MB       0B / 0B             21
[19:35:33] a917d80053bd        peer2.healthcenter.test.com              0.14%               169.7MiB / 7.706GiB   2.15%               9.61MB / 6.52MB     0B / 0B             23
[19:35:33] 1e5d4493f488        couchdb4                                 0.12%               156.5MiB / 7.706GiB   1.98%               1.98MB / 2.43MB     0B / 0B             35
[19:35:33] 38473e1b235e        couchdb7                                 0.12%               159MiB / 7.706GiB     2.02%               1.98MB / 2.31MB     0B / 0B             35
[19:35:33] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:33] 2883c8a62118        couchdb1                                 0.12%               156.2MiB / 7.706GiB   1.98%               1.97MB / 2.42MB     0B / 0B             35
[19:35:33] c7695e8d6260        orderer2.test.com                        0.03%               56.97MiB / 7.706GiB   0.72%               3.51MB / 11.6MB     0B / 0B             21
[19:35:33] ff2a77ee6364        orderer1.test.com                        0.04%               48.64MiB / 7.706GiB   0.62%               5.95MB / 6.07MB     0B / 0B             21
[19:35:33] ae8f8a1f18dc        couchdb8                                 0.12%               156.6MiB / 7.706GiB   1.98%               1.98MB / 2.37MB     0B / 0B             35
[19:35:33] aba0a4be82d3        couchdb5                                 0.12%               158.4MiB / 7.706GiB   2.01%               1.97MB / 2.17MB     0B / 0B             35
[19:35:33] ac210c431ef5        couchdb0                                 0.14%               169.1MiB / 7.706GiB   2.14%               2.11MB / 5.5MB      0B / 0B             35
[19:35:33] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:33] a59828c9f4d3        couchdb2                                 0.12%               173.8MiB / 7.706GiB   2.20%               1.97MB / 2.43MB     0B / 0B             35
[19:35:33] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:33] c3547c2efc04        orderer3.test.com                        0.03%               43.84MiB / 7.706GiB   0.56%               3.45MB / 763kB      0B / 0B             21
[19:35:33] cfb3d51cdf1e        couchdb6                                 0.14%               156.4MiB / 7.706GiB   1.98%               2.12MB / 5.44MB     0B / 0B             35
[19:35:33] d6af7000ee1c        couchdb3                                 0.14%               160.5MiB / 7.706GiB   2.03%               2.11MB / 5.49MB     0B / 0B             35
[19:35:33] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:33] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:33] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.04%               18.9MiB / 2GiB        0.92%               5.58MB / 7.23MB     0B / 0B             18
[19:35:33] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.05%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:33] 09a7ec46352a        cli                                      0.08%               10.11MiB / 7.706GiB   0.13%               12.2MB / 4.09MB     0B / 0B             2
[19:35:33] 0269b86d44d1        peer1.hospital.test.com                  0.14%               141.8MiB / 7.706GiB   1.80%               9.92MB / 6.6MB      0B / 0B             23
[19:35:33] 54fb552f630f        peer1.healthcenter.test.com              0.14%               168.3MiB / 7.706GiB   2.13%               9.88MB / 6.51MB     0B / 0B             22
[19:35:33] 91d013949db7        peer0.hospital.test.com                  0.22%               165.3MiB / 7.706GiB   2.10%               20.2MB / 16.3MB     0B / 0B             22
[19:35:33] be995ed3bb63        peer0.publichealth.test.com              0.22%               164.2MiB / 7.706GiB   2.08%               20.1MB / 16.2MB     0B / 0B             22
[19:35:33] c91fddf48b05        peer2.hospital.test.com                  0.14%               131MiB / 7.706GiB     1.66%               7.2MB / 9.33MB      0B / 0B             23
[19:35:33] 786a72d60d74        peer1.publichealth.test.com              0.14%               159.6MiB / 7.706GiB   2.02%               7.08MB / 9.22MB     0B / 0B             22
[19:35:33] 05fc813c04c3        peer2.publichealth.test.com              0.14%               152.8MiB / 7.706GiB   1.94%               9.69MB / 6.39MB     0B / 0B             22
[19:35:33] abcc23a5d908        peer0.healthcenter.test.com              0.22%               176.5MiB / 7.706GiB   2.24%               17.5MB / 19MB       0B / 0B             21
[19:35:33] a917d80053bd        peer2.healthcenter.test.com              0.14%               169.7MiB / 7.706GiB   2.15%               9.61MB / 6.52MB     0B / 0B             23
[19:35:33] 1e5d4493f488        couchdb4                                 0.12%               156.5MiB / 7.706GiB   1.98%               1.98MB / 2.43MB     0B / 0B             35
[19:35:33] 38473e1b235e        couchdb7                                 0.12%               159MiB / 7.706GiB     2.02%               1.98MB / 2.31MB     0B / 0B             35
[19:35:33] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:33] 2883c8a62118        couchdb1                                 0.12%               156.2MiB / 7.706GiB   1.98%               1.97MB / 2.42MB     0B / 0B             35
[19:35:33] c7695e8d6260        orderer2.test.com                        0.03%               56.97MiB / 7.706GiB   0.72%               3.51MB / 11.6MB     0B / 0B             21
[19:35:33] ff2a77ee6364        orderer1.test.com                        0.04%               48.64MiB / 7.706GiB   0.62%               5.95MB / 6.07MB     0B / 0B             21
[19:35:33] ae8f8a1f18dc        couchdb8                                 0.12%               156.6MiB / 7.706GiB   1.98%               1.98MB / 2.37MB     0B / 0B             35
[19:35:33] aba0a4be82d3        couchdb5                                 0.12%               158.4MiB / 7.706GiB   2.01%               1.97MB / 2.17MB     0B / 0B             35
[19:35:33] ac210c431ef5        couchdb0                                 0.14%               169.1MiB / 7.706GiB   2.14%               2.11MB / 5.5MB      0B / 0B             35
[19:35:33] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:33] a59828c9f4d3        couchdb2                                 0.12%               173.8MiB / 7.706GiB   2.20%               1.97MB / 2.43MB     0B / 0B             35
[19:35:33] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:33] c3547c2efc04        orderer3.test.com                        0.03%               43.84MiB / 7.706GiB   0.56%               3.45MB / 763kB      0B / 0B             21
[19:35:33] cfb3d51cdf1e        couchdb6                                 0.14%               156.4MiB / 7.706GiB   1.98%               2.12MB / 5.44MB     0B / 0B             35
[19:35:33] d6af7000ee1c        couchdb3                                 0.14%               160.5MiB / 7.706GiB   2.03%               2.11MB / 5.49MB     0B / 0B             35
[19:35:34] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:34] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:34] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.9MiB / 2GiB        0.92%               5.58MB / 7.23MB     0B / 0B             18
[19:35:34] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.01%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:34] 09a7ec46352a        cli                                      4.35%               15.79MiB / 7.706GiB   0.20%               12.2MB / 4.09MB     0B / 0B             11
[19:35:34] 0269b86d44d1        peer1.hospital.test.com                  46.56%              141.8MiB / 7.706GiB   1.80%               10.3MB / 6.64MB     0B / 0B             23
[19:35:34] 54fb552f630f        peer1.healthcenter.test.com              34.09%              168.4MiB / 7.706GiB   2.13%               10.2MB / 6.54MB     0B / 0B             22
[19:35:34] 91d013949db7        peer0.hospital.test.com                  33.46%              165.3MiB / 7.706GiB   2.10%               20.5MB / 16.3MB     0B / 0B             22
[19:35:34] be995ed3bb63        peer0.publichealth.test.com              36.82%              164.2MiB / 7.706GiB   2.08%               20.4MB / 16.3MB     0B / 0B             22
[19:35:34] c91fddf48b05        peer2.hospital.test.com                  29.37%              131.1MiB / 7.706GiB   1.66%               7.53MB / 9.36MB     0B / 0B             23
[19:35:34] 786a72d60d74        peer1.publichealth.test.com              37.89%              159.6MiB / 7.706GiB   2.02%               7.39MB / 9.25MB     0B / 0B             22
[19:35:34] 05fc813c04c3        peer2.publichealth.test.com              42.28%              152.9MiB / 7.706GiB   1.94%               9.92MB / 6.42MB     0B / 0B             22
[19:35:34] abcc23a5d908        peer0.healthcenter.test.com              34.70%              176.6MiB / 7.706GiB   2.24%               17.8MB / 19.1MB     0B / 0B             21
[19:35:34] a917d80053bd        peer2.healthcenter.test.com              33.75%              169.7MiB / 7.706GiB   2.15%               9.88MB / 6.55MB     0B / 0B             23
[19:35:34] 1e5d4493f488        couchdb4                                 34.36%              156.2MiB / 7.706GiB   1.98%               1.99MB / 2.74MB     0B / 0B             35
[19:35:34] 38473e1b235e        couchdb7                                 39.44%              158.7MiB / 7.706GiB   2.01%               2MB / 2.68MB        0B / 0B             35
[19:35:34] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:34] 2883c8a62118        couchdb1                                 33.71%              156.4MiB / 7.706GiB   1.98%               1.99MB / 2.74MB     0B / 0B             35
[19:35:34] c7695e8d6260        orderer2.test.com                        0.54%               56.97MiB / 7.706GiB   0.72%               3.51MB / 11.6MB     0B / 0B             21
[19:35:34] ff2a77ee6364        orderer1.test.com                        0.41%               48.64MiB / 7.706GiB   0.62%               5.95MB / 6.07MB     0B / 0B             21
[19:35:34] ae8f8a1f18dc        couchdb8                                 33.48%              156.5MiB / 7.706GiB   1.98%               1.99MB / 2.58MB     0B / 0B             35
[19:35:34] aba0a4be82d3        couchdb5                                 38.50%              158.7MiB / 7.706GiB   2.01%               1.98MB / 2.49MB     0B / 0B             35
[19:35:34] ac210c431ef5        couchdb0                                 31.79%              168.7MiB / 7.706GiB   2.14%               2.12MB / 5.76MB     0B / 0B             35
[19:35:34] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:34] a59828c9f4d3        couchdb2                                 29.25%              174MiB / 7.706GiB     2.21%               1.98MB / 2.74MB     0B / 0B             35
[19:35:34] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:34] c3547c2efc04        orderer3.test.com                        0.45%               43.84MiB / 7.706GiB   0.56%               3.45MB / 766kB      0B / 0B             21
[19:35:34] cfb3d51cdf1e        couchdb6                                 32.29%              156.5MiB / 7.706GiB   1.98%               2.13MB / 5.81MB     0B / 0B             35
[19:35:34] d6af7000ee1c        couchdb3                                 33.72%              160.2MiB / 7.706GiB   2.03%               2.12MB / 5.81MB     0B / 0B             35
[19:35:34] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:34] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:34] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.9MiB / 2GiB        0.92%               5.58MB / 7.23MB     0B / 0B             18
[19:35:34] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.01%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:34] 09a7ec46352a        cli                                      4.35%               15.79MiB / 7.706GiB   0.20%               12.2MB / 4.09MB     0B / 0B             11
[19:35:34] 0269b86d44d1        peer1.hospital.test.com                  46.56%              141.8MiB / 7.706GiB   1.80%               10.3MB / 6.64MB     0B / 0B             23
[19:35:34] 54fb552f630f        peer1.healthcenter.test.com              34.09%              168.4MiB / 7.706GiB   2.13%               10.2MB / 6.54MB     0B / 0B             22
[19:35:34] 91d013949db7        peer0.hospital.test.com                  33.46%              165.3MiB / 7.706GiB   2.10%               20.5MB / 16.3MB     0B / 0B             22
[19:35:34] be995ed3bb63        peer0.publichealth.test.com              36.82%              164.2MiB / 7.706GiB   2.08%               20.4MB / 16.3MB     0B / 0B             22
[19:35:34] c91fddf48b05        peer2.hospital.test.com                  29.37%              131.1MiB / 7.706GiB   1.66%               7.53MB / 9.36MB     0B / 0B             23
[19:35:34] 786a72d60d74        peer1.publichealth.test.com              37.89%              159.6MiB / 7.706GiB   2.02%               7.39MB / 9.25MB     0B / 0B             22
[19:35:34] 05fc813c04c3        peer2.publichealth.test.com              42.28%              152.9MiB / 7.706GiB   1.94%               9.92MB / 6.42MB     0B / 0B             22
[19:35:34] abcc23a5d908        peer0.healthcenter.test.com              34.70%              176.6MiB / 7.706GiB   2.24%               17.8MB / 19.1MB     0B / 0B             21
[19:35:34] a917d80053bd        peer2.healthcenter.test.com              33.75%              169.7MiB / 7.706GiB   2.15%               9.88MB / 6.55MB     0B / 0B             23
[19:35:34] 1e5d4493f488        couchdb4                                 34.36%              156.2MiB / 7.706GiB   1.98%               1.99MB / 2.74MB     0B / 0B             35
[19:35:34] 38473e1b235e        couchdb7                                 39.44%              158.7MiB / 7.706GiB   2.01%               2MB / 2.68MB        0B / 0B             35
[19:35:34] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:34] 2883c8a62118        couchdb1                                 33.71%              156.4MiB / 7.706GiB   1.98%               1.99MB / 2.74MB     0B / 0B             35
[19:35:34] c7695e8d6260        orderer2.test.com                        0.54%               56.97MiB / 7.706GiB   0.72%               3.51MB / 11.6MB     0B / 0B             21
[19:35:34] ff2a77ee6364        orderer1.test.com                        0.41%               48.64MiB / 7.706GiB   0.62%               5.95MB / 6.07MB     0B / 0B             21
[19:35:34] ae8f8a1f18dc        couchdb8                                 33.48%              156.5MiB / 7.706GiB   1.98%               1.99MB / 2.58MB     0B / 0B             35
[19:35:34] aba0a4be82d3        couchdb5                                 38.50%              158.7MiB / 7.706GiB   2.01%               1.98MB / 2.49MB     0B / 0B             35
[19:35:34] ac210c431ef5        couchdb0                                 31.79%              168.7MiB / 7.706GiB   2.14%               2.12MB / 5.76MB     0B / 0B             35
[19:35:34] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:34] a59828c9f4d3        couchdb2                                 29.25%              174MiB / 7.706GiB     2.21%               1.98MB / 2.74MB     0B / 0B             35
[19:35:34] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:34] c3547c2efc04        orderer3.test.com                        0.45%               43.84MiB / 7.706GiB   0.56%               3.45MB / 766kB      0B / 0B             21
[19:35:34] cfb3d51cdf1e        couchdb6                                 32.29%              156.5MiB / 7.706GiB   1.98%               2.13MB / 5.81MB     0B / 0B             35
[19:35:34] d6af7000ee1c        couchdb3                                 33.72%              160.2MiB / 7.706GiB   2.03%               2.12MB / 5.81MB     0B / 0B             35
[19:35:35] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:35] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:35] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       1.03%               18.9MiB / 2GiB        0.92%               5.7MB / 7.23MB      0B / 0B             18
[19:35:35] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:35] 09a7ec46352a        cli                                      8.71%               17.21MiB / 7.706GiB   0.22%               12.2MB / 4.1MB      0B / 0B             14
[19:35:35] 0269b86d44d1        peer1.hospital.test.com                  40.52%              141.8MiB / 7.706GiB   1.80%               10.6MB / 6.66MB     0B / 0B             23
[19:35:35] 54fb552f630f        peer1.healthcenter.test.com              44.76%              168.4MiB / 7.706GiB   2.13%               10.5MB / 6.56MB     0B / 0B             22
[19:35:35] 91d013949db7        peer0.hospital.test.com                  45.78%              165.3MiB / 7.706GiB   2.10%               21.1MB / 16.5MB     0B / 0B             22
[19:35:35] be995ed3bb63        peer0.publichealth.test.com              35.44%              164.4MiB / 7.706GiB   2.08%               20.7MB / 16.3MB     0B / 0B             22
[19:35:35] c91fddf48b05        peer2.hospital.test.com                  36.65%              131MiB / 7.706GiB     1.66%               7.84MB / 9.39MB     0B / 0B             23
[19:35:35] 786a72d60d74        peer1.publichealth.test.com              39.95%              159.7MiB / 7.706GiB   2.02%               7.78MB / 9.28MB     0B / 0B             22
[19:35:35] 05fc813c04c3        peer2.publichealth.test.com              28.33%              152.9MiB / 7.706GiB   1.94%               10.3MB / 6.45MB     0B / 0B             22
[19:35:35] abcc23a5d908        peer0.healthcenter.test.com              34.70%              176.6MiB / 7.706GiB   2.24%               17.8MB / 19.1MB     0B / 0B             21
[19:35:35] a917d80053bd        peer2.healthcenter.test.com              32.41%              169.7MiB / 7.706GiB   2.15%               10.4MB / 6.58MB     0B / 0B             23
[19:35:35] 1e5d4493f488        couchdb4                                 33.69%              156.3MiB / 7.706GiB   1.98%               2MB / 3.05MB        0B / 0B             35
[19:35:35] 38473e1b235e        couchdb7                                 33.44%              158.9MiB / 7.706GiB   2.01%               2.01MB / 3.05MB     0B / 0B             35
[19:35:35] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:35] 2883c8a62118        couchdb1                                 30.72%              156.7MiB / 7.706GiB   1.99%               2MB / 3.05MB        0B / 0B             35
[19:35:35] c7695e8d6260        orderer2.test.com                        0.38%               56.97MiB / 7.706GiB   0.72%               3.51MB / 11.6MB     0B / 0B             21
[19:35:35] ff2a77ee6364        orderer1.test.com                        0.41%               48.64MiB / 7.706GiB   0.62%               5.95MB / 6.07MB     0B / 0B             21
[19:35:35] ae8f8a1f18dc        couchdb8                                 37.45%              156.5MiB / 7.706GiB   1.98%               2MB / 2.93MB        0B / 0B             35
[19:35:35] aba0a4be82d3        couchdb5                                 48.07%              159.4MiB / 7.706GiB   2.02%               2MB / 2.87MB        0B / 0B             35
[19:35:35] ac210c431ef5        couchdb0                                 53.78%              169.7MiB / 7.706GiB   2.15%               2.15MB / 6.37MB     0B / 0B             35
[19:35:35] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:35] a59828c9f4d3        couchdb2                                 34.11%              174.6MiB / 7.706GiB   2.21%               2MB / 3.05MB        0B / 0B             35
[19:35:35] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:35] c3547c2efc04        orderer3.test.com                        0.37%               43.84MiB / 7.706GiB   0.56%               3.46MB / 771kB      0B / 0B             21
[19:35:35] cfb3d51cdf1e        couchdb6                                 32.29%              156.5MiB / 7.706GiB   1.98%               2.13MB / 5.81MB     0B / 0B             35
[19:35:35] d6af7000ee1c        couchdb3                                 33.67%              159.7MiB / 7.706GiB   2.02%               2.13MB / 6.11MB     0B / 0B             35
[19:35:35] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:35] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:35] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       1.03%               18.9MiB / 2GiB        0.92%               5.7MB / 7.23MB      0B / 0B             18
[19:35:35] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:35] 09a7ec46352a        cli                                      8.71%               17.21MiB / 7.706GiB   0.22%               12.2MB / 4.1MB      0B / 0B             14
[19:35:35] 0269b86d44d1        peer1.hospital.test.com                  40.52%              141.8MiB / 7.706GiB   1.80%               10.6MB / 6.66MB     0B / 0B             23
[19:35:35] 54fb552f630f        peer1.healthcenter.test.com              44.76%              168.4MiB / 7.706GiB   2.13%               10.5MB / 6.56MB     0B / 0B             22
[19:35:35] 91d013949db7        peer0.hospital.test.com                  45.78%              165.3MiB / 7.706GiB   2.10%               21.1MB / 16.5MB     0B / 0B             22
[19:35:35] be995ed3bb63        peer0.publichealth.test.com              35.44%              164.4MiB / 7.706GiB   2.08%               20.7MB / 16.3MB     0B / 0B             22
[19:35:35] c91fddf48b05        peer2.hospital.test.com                  36.65%              131MiB / 7.706GiB     1.66%               7.84MB / 9.39MB     0B / 0B             23
[19:35:35] 786a72d60d74        peer1.publichealth.test.com              39.95%              159.7MiB / 7.706GiB   2.02%               7.78MB / 9.28MB     0B / 0B             22
[19:35:35] 05fc813c04c3        peer2.publichealth.test.com              28.33%              152.9MiB / 7.706GiB   1.94%               10.3MB / 6.45MB     0B / 0B             22
[19:35:35] abcc23a5d908        peer0.healthcenter.test.com              40.38%              176.6MiB / 7.706GiB   2.24%               18.1MB / 19.1MB     0B / 0B             21
[19:35:35] a917d80053bd        peer2.healthcenter.test.com              32.41%              169.7MiB / 7.706GiB   2.15%               10.4MB / 6.58MB     0B / 0B             23
[19:35:35] 1e5d4493f488        couchdb4                                 33.69%              156.3MiB / 7.706GiB   1.98%               2MB / 3.05MB        0B / 0B             35
[19:35:35] 38473e1b235e        couchdb7                                 33.44%              158.9MiB / 7.706GiB   2.01%               2.01MB / 3.05MB     0B / 0B             35
[19:35:35] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:35] 2883c8a62118        couchdb1                                 30.72%              156.7MiB / 7.706GiB   1.99%               2MB / 3.05MB        0B / 0B             35
[19:35:35] c7695e8d6260        orderer2.test.com                        0.38%               56.97MiB / 7.706GiB   0.72%               3.51MB / 11.6MB     0B / 0B             21
[19:35:35] ff2a77ee6364        orderer1.test.com                        0.33%               48.64MiB / 7.706GiB   0.62%               5.95MB / 6.08MB     0B / 0B             21
[19:35:35] ae8f8a1f18dc        couchdb8                                 37.45%              156.5MiB / 7.706GiB   1.98%               2MB / 2.93MB        0B / 0B             35
[19:35:35] aba0a4be82d3        couchdb5                                 48.07%              159.4MiB / 7.706GiB   2.02%               2MB / 2.87MB        0B / 0B             35
[19:35:35] ac210c431ef5        couchdb0                                 53.78%              169.7MiB / 7.706GiB   2.15%               2.15MB / 6.37MB     0B / 0B             35
[19:35:35] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:35] a59828c9f4d3        couchdb2                                 34.11%              174.6MiB / 7.706GiB   2.21%               2MB / 3.05MB        0B / 0B             35
[19:35:35] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:35] c3547c2efc04        orderer3.test.com                        0.37%               43.84MiB / 7.706GiB   0.56%               3.46MB / 771kB      0B / 0B             21
[19:35:35] cfb3d51cdf1e        couchdb6                                 23.70%              156.1MiB / 7.706GiB   1.98%               2.15MB / 6.11MB     0B / 0B             35
[19:35:35] d6af7000ee1c        couchdb3                                 33.67%              159.7MiB / 7.706GiB   2.02%               2.13MB / 6.11MB     0B / 0B             35
[19:35:36] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:36] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:36] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       1.03%               18.9MiB / 2GiB        0.92%               5.7MB / 7.23MB      0B / 0B             18
[19:35:36] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:36] 09a7ec46352a        cli                                      8.71%               17.21MiB / 7.706GiB   0.22%               12.2MB / 4.1MB      0B / 0B             14
[19:35:36] 0269b86d44d1        peer1.hospital.test.com                  40.52%              141.8MiB / 7.706GiB   1.80%               10.6MB / 6.66MB     0B / 0B             23
[19:35:36] 54fb552f630f        peer1.healthcenter.test.com              44.76%              168.4MiB / 7.706GiB   2.13%               10.5MB / 6.56MB     0B / 0B             22
[19:35:36] 91d013949db7        peer0.hospital.test.com                  45.78%              165.3MiB / 7.706GiB   2.10%               21.1MB / 16.5MB     0B / 0B             22
[19:35:36] be995ed3bb63        peer0.publichealth.test.com              35.44%              164.4MiB / 7.706GiB   2.08%               20.7MB / 16.3MB     0B / 0B             22
[19:35:36] c91fddf48b05        peer2.hospital.test.com                  36.65%              131MiB / 7.706GiB     1.66%               7.84MB / 9.39MB     0B / 0B             23
[19:35:36] 786a72d60d74        peer1.publichealth.test.com              39.95%              159.7MiB / 7.706GiB   2.02%               7.78MB / 9.28MB     0B / 0B             22
[19:35:36] 05fc813c04c3        peer2.publichealth.test.com              28.33%              152.9MiB / 7.706GiB   1.94%               10.3MB / 6.45MB     0B / 0B             22
[19:35:36] abcc23a5d908        peer0.healthcenter.test.com              40.38%              176.6MiB / 7.706GiB   2.24%               18.1MB / 19.1MB     0B / 0B             21
[19:35:36] a917d80053bd        peer2.healthcenter.test.com              32.41%              169.7MiB / 7.706GiB   2.15%               10.4MB / 6.58MB     0B / 0B             23
[19:35:36] 1e5d4493f488        couchdb4                                 33.69%              156.3MiB / 7.706GiB   1.98%               2MB / 3.05MB        0B / 0B             35
[19:35:36] 38473e1b235e        couchdb7                                 33.44%              158.9MiB / 7.706GiB   2.01%               2.01MB / 3.05MB     0B / 0B             35
[19:35:36] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:36] 2883c8a62118        couchdb1                                 30.72%              156.7MiB / 7.706GiB   1.99%               2MB / 3.05MB        0B / 0B             35
[19:35:36] c7695e8d6260        orderer2.test.com                        0.38%               56.97MiB / 7.706GiB   0.72%               3.51MB / 11.6MB     0B / 0B             21
[19:35:36] ff2a77ee6364        orderer1.test.com                        0.33%               48.64MiB / 7.706GiB   0.62%               5.95MB / 6.08MB     0B / 0B             21
[19:35:36] ae8f8a1f18dc        couchdb8                                 37.45%              156.5MiB / 7.706GiB   1.98%               2MB / 2.93MB        0B / 0B             35
[19:35:36] aba0a4be82d3        couchdb5                                 48.07%              159.4MiB / 7.706GiB   2.02%               2MB / 2.87MB        0B / 0B             35
[19:35:36] ac210c431ef5        couchdb0                                 53.78%              169.7MiB / 7.706GiB   2.15%               2.15MB / 6.37MB     0B / 0B             35
[19:35:36] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:36] a59828c9f4d3        couchdb2                                 34.11%              174.6MiB / 7.706GiB   2.21%               2MB / 3.05MB        0B / 0B             35
[19:35:36] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:36] c3547c2efc04        orderer3.test.com                        0.37%               43.84MiB / 7.706GiB   0.56%               3.46MB / 771kB      0B / 0B             21
[19:35:36] cfb3d51cdf1e        couchdb6                                 23.70%              156.1MiB / 7.706GiB   1.98%               2.15MB / 6.11MB     0B / 0B             35
[19:35:36] d6af7000ee1c        couchdb3                                 33.67%              159.7MiB / 7.706GiB   2.02%               2.13MB / 6.11MB     0B / 0B             35
[19:35:36] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:36] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:36] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.9MiB / 2GiB        0.92%               5.7MB / 7.23MB      0B / 0B             18
[19:35:36] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:36] 09a7ec46352a        cli                                      0.00%               17.21MiB / 7.706GiB   0.22%               12.2MB / 4.1MB      0B / 0B             14
[19:35:36] 0269b86d44d1        peer1.hospital.test.com                  33.85%              141.8MiB / 7.706GiB   1.80%               11MB / 6.68MB       0B / 0B             23
[19:35:36] 54fb552f630f        peer1.healthcenter.test.com              38.62%              168.3MiB / 7.706GiB   2.13%               10.9MB / 6.58MB     0B / 0B             22
[19:35:36] 91d013949db7        peer0.hospital.test.com                  28.72%              165.3MiB / 7.706GiB   2.10%               21.5MB / 16.5MB     0B / 0B             22
[19:35:36] be995ed3bb63        peer0.publichealth.test.com              52.88%              164.3MiB / 7.706GiB   2.08%               21.2MB / 16.3MB     0B / 0B             22
[19:35:36] c91fddf48b05        peer2.hospital.test.com                  41.42%              131MiB / 7.706GiB     1.66%               8.25MB / 9.41MB     0B / 0B             23
[19:35:36] 786a72d60d74        peer1.publichealth.test.com              38.87%              159.7MiB / 7.706GiB   2.02%               8.08MB / 9.3MB      0B / 0B             22
[19:35:36] 05fc813c04c3        peer2.publichealth.test.com              29.49%              152.9MiB / 7.706GiB   1.94%               10.7MB / 6.47MB     0B / 0B             22
[19:35:36] abcc23a5d908        peer0.healthcenter.test.com              37.75%              176.6MiB / 7.706GiB   2.24%               18.5MB / 19.1MB     0B / 0B             21
[19:35:36] a917d80053bd        peer2.healthcenter.test.com              30.53%              169.7MiB / 7.706GiB   2.15%               10.8MB / 6.6MB      0B / 0B             23
[19:35:36] 1e5d4493f488        couchdb4                                 39.91%              156.1MiB / 7.706GiB   1.98%               2.02MB / 3.42MB     0B / 0B             35
[19:35:36] 38473e1b235e        couchdb7                                 31.18%              159MiB / 7.706GiB     2.02%               2.02MB / 3.35MB     0B / 0B             35
[19:35:36] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:36] 2883c8a62118        couchdb1                                 37.32%              157MiB / 7.706GiB     1.99%               2.02MB / 3.43MB     0B / 0B             35
[19:35:36] c7695e8d6260        orderer2.test.com                        0.50%               56.97MiB / 7.706GiB   0.72%               3.52MB / 11.6MB     0B / 0B             21
[19:35:36] ff2a77ee6364        orderer1.test.com                        0.30%               48.64MiB / 7.706GiB   0.62%               5.95MB / 6.08MB     0B / 0B             21
[19:35:36] ae8f8a1f18dc        couchdb8                                 44.04%              156.3MiB / 7.706GiB   1.98%               2.02MB / 3.34MB     0B / 0B             35
[19:35:36] aba0a4be82d3        couchdb5                                 42.42%              158.9MiB / 7.706GiB   2.01%               2.02MB / 3.29MB     0B / 0B             35
[19:35:36] ac210c431ef5        couchdb0                                 48.98%              169.1MiB / 7.706GiB   2.14%               2.17MB / 6.8MB      0B / 0B             35
[19:35:36] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:36] a59828c9f4d3        couchdb2                                 41.05%              174.4MiB / 7.706GiB   2.21%               2.01MB / 3.43MB     0B / 0B             35
[19:35:36] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:36] c3547c2efc04        orderer3.test.com                        0.48%               43.84MiB / 7.706GiB   0.56%               3.46MB / 775kB      0B / 0B             21
[19:35:36] cfb3d51cdf1e        couchdb6                                 41.06%              156.4MiB / 7.706GiB   1.98%               2.16MB / 6.52MB     0B / 0B             35
[19:35:36] d6af7000ee1c        couchdb3                                 29.51%              160.1MiB / 7.706GiB   2.03%               2.15MB / 6.42MB     0B / 0B             35
[19:35:37] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:37] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:37] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.9MiB / 2GiB        0.92%               5.7MB / 7.23MB      0B / 0B             18
[19:35:37] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:37] 09a7ec46352a        cli                                      0.00%               17.21MiB / 7.706GiB   0.22%               12.2MB / 4.1MB      0B / 0B             14
[19:35:37] 0269b86d44d1        peer1.hospital.test.com                  33.85%              141.8MiB / 7.706GiB   1.80%               11MB / 6.68MB       0B / 0B             23
[19:35:37] 54fb552f630f        peer1.healthcenter.test.com              38.62%              168.3MiB / 7.706GiB   2.13%               10.9MB / 6.58MB     0B / 0B             22
[19:35:37] 91d013949db7        peer0.hospital.test.com                  28.72%              165.3MiB / 7.706GiB   2.10%               21.5MB / 16.5MB     0B / 0B             22
[19:35:37] be995ed3bb63        peer0.publichealth.test.com              52.88%              164.3MiB / 7.706GiB   2.08%               21.2MB / 16.3MB     0B / 0B             22
[19:35:37] c91fddf48b05        peer2.hospital.test.com                  41.42%              131MiB / 7.706GiB     1.66%               8.25MB / 9.41MB     0B / 0B             23
[19:35:37] 786a72d60d74        peer1.publichealth.test.com              38.87%              159.7MiB / 7.706GiB   2.02%               8.08MB / 9.3MB      0B / 0B             22
[19:35:37] 05fc813c04c3        peer2.publichealth.test.com              29.49%              152.9MiB / 7.706GiB   1.94%               10.7MB / 6.47MB     0B / 0B             22
[19:35:37] abcc23a5d908        peer0.healthcenter.test.com              37.75%              176.6MiB / 7.706GiB   2.24%               18.5MB / 19.1MB     0B / 0B             21
[19:35:37] a917d80053bd        peer2.healthcenter.test.com              30.53%              169.7MiB / 7.706GiB   2.15%               10.8MB / 6.6MB      0B / 0B             23
[19:35:37] 1e5d4493f488        couchdb4                                 39.91%              156.1MiB / 7.706GiB   1.98%               2.02MB / 3.42MB     0B / 0B             35
[19:35:37] 38473e1b235e        couchdb7                                 31.18%              159MiB / 7.706GiB     2.02%               2.02MB / 3.35MB     0B / 0B             35
[19:35:37] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:37] 2883c8a62118        couchdb1                                 37.32%              157MiB / 7.706GiB     1.99%               2.02MB / 3.43MB     0B / 0B             35
[19:35:37] c7695e8d6260        orderer2.test.com                        0.50%               56.97MiB / 7.706GiB   0.72%               3.52MB / 11.6MB     0B / 0B             21
[19:35:37] ff2a77ee6364        orderer1.test.com                        0.30%               48.64MiB / 7.706GiB   0.62%               5.95MB / 6.08MB     0B / 0B             21
[19:35:37] ae8f8a1f18dc        couchdb8                                 44.04%              156.3MiB / 7.706GiB   1.98%               2.02MB / 3.34MB     0B / 0B             35
[19:35:37] aba0a4be82d3        couchdb5                                 42.42%              158.9MiB / 7.706GiB   2.01%               2.02MB / 3.29MB     0B / 0B             35
[19:35:37] ac210c431ef5        couchdb0                                 48.98%              169.1MiB / 7.706GiB   2.14%               2.17MB / 6.8MB      0B / 0B             35
[19:35:37] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:37] a59828c9f4d3        couchdb2                                 41.05%              174.4MiB / 7.706GiB   2.21%               2.01MB / 3.43MB     0B / 0B             35
[19:35:37] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:37] c3547c2efc04        orderer3.test.com                        0.48%               43.84MiB / 7.706GiB   0.56%               3.46MB / 775kB      0B / 0B             21
[19:35:37] cfb3d51cdf1e        couchdb6                                 41.06%              156.4MiB / 7.706GiB   1.98%               2.16MB / 6.52MB     0B / 0B             35
[19:35:37] d6af7000ee1c        couchdb3                                 29.51%              160.1MiB / 7.706GiB   2.03%               2.15MB / 6.42MB     0B / 0B             35
[19:35:37] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:37] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:37] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.81%               18.9MiB / 2GiB        0.92%               5.84MB / 7.24MB     0B / 0B             18
[19:35:37] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:37] 09a7ec46352a        cli                                      0.02%               17.21MiB / 7.706GiB   0.22%               12.2MB / 4.1MB      0B / 0B             14
[19:35:37] 0269b86d44d1        peer1.hospital.test.com                  34.97%              141.8MiB / 7.706GiB   1.80%               11.3MB / 6.7MB      0B / 0B             23
[19:35:37] 54fb552f630f        peer1.healthcenter.test.com              30.82%              168.3MiB / 7.706GiB   2.13%               11.2MB / 6.6MB      0B / 0B             22
[19:35:37] 91d013949db7        peer0.hospital.test.com                  43.35%              165.3MiB / 7.706GiB   2.10%               22.1MB / 16.6MB     0B / 0B             22
[19:35:37] be995ed3bb63        peer0.publichealth.test.com              29.87%              164.3MiB / 7.706GiB   2.08%               21.5MB / 16.3MB     0B / 0B             22
[19:35:37] c91fddf48b05        peer2.hospital.test.com                  34.37%              131MiB / 7.706GiB     1.66%               8.63MB / 9.43MB     0B / 0B             23
[19:35:37] 786a72d60d74        peer1.publichealth.test.com              16.53%              159.6MiB / 7.706GiB   2.02%               8.39MB / 9.31MB     0B / 0B             22
[19:35:37] 05fc813c04c3        peer2.publichealth.test.com              45.13%              152.9MiB / 7.706GiB   1.94%               11MB / 6.49MB       0B / 0B             22
[19:35:37] abcc23a5d908        peer0.healthcenter.test.com              40.79%              176.5MiB / 7.706GiB   2.24%               18.8MB / 19.1MB     0B / 0B             21
[19:35:37] a917d80053bd        peer2.healthcenter.test.com              49.96%              169.8MiB / 7.706GiB   2.15%               11.1MB / 6.62MB     0B / 0B             23
[19:35:37] 1e5d4493f488        couchdb4                                 39.21%              156.3MiB / 7.706GiB   1.98%               2.04MB / 3.76MB     0B / 0B             35
[19:35:37] 38473e1b235e        couchdb7                                 41.97%              158.9MiB / 7.706GiB   2.01%               2.04MB / 3.66MB     0B / 0B             35
[19:35:37] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:37] 2883c8a62118        couchdb1                                 40.42%              156.6MiB / 7.706GiB   1.98%               2.03MB / 3.81MB     0B / 0B             35
[19:35:37] c7695e8d6260        orderer2.test.com                        0.32%               56.97MiB / 7.706GiB   0.72%               3.52MB / 11.6MB     0B / 0B             21
[19:35:37] ff2a77ee6364        orderer1.test.com                        0.38%               48.64MiB / 7.706GiB   0.62%               5.96MB / 6.08MB     0B / 0B             21
[19:35:37] ae8f8a1f18dc        couchdb8                                 38.73%              156.3MiB / 7.706GiB   1.98%               2.04MB / 3.66MB     0B / 0B             35
[19:35:37] aba0a4be82d3        couchdb5                                 38.01%              158.8MiB / 7.706GiB   2.01%               2.03MB / 3.66MB     0B / 0B             35
[19:35:37] ac210c431ef5        couchdb0                                 59.01%              169.3MiB / 7.706GiB   2.15%               2.19MB / 7.33MB     0B / 0B             35
[19:35:37] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:37] a59828c9f4d3        couchdb2                                 33.76%              174.4MiB / 7.706GiB   2.21%               2.03MB / 3.78MB     0B / 0B             35
[19:35:37] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:37] c3547c2efc04        orderer3.test.com                        0.28%               43.85MiB / 7.706GiB   0.56%               3.46MB / 778kB      0B / 0B             21
[19:35:37] cfb3d51cdf1e        couchdb6                                 37.25%              156.1MiB / 7.706GiB   1.98%               2.18MB / 6.88MB     0B / 0B             35
[19:35:37] d6af7000ee1c        couchdb3                                 33.78%              159.9MiB / 7.706GiB   2.03%               2.16MB / 6.75MB     0B / 0B             35
[19:35:38] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:38] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:38] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.81%               18.9MiB / 2GiB        0.92%               5.84MB / 7.24MB     0B / 0B             18
[19:35:38] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:38] 09a7ec46352a        cli                                      0.02%               17.21MiB / 7.706GiB   0.22%               12.2MB / 4.1MB      0B / 0B             14
[19:35:38] 0269b86d44d1        peer1.hospital.test.com                  34.97%              141.8MiB / 7.706GiB   1.80%               11.3MB / 6.7MB      0B / 0B             23
[19:35:38] 54fb552f630f        peer1.healthcenter.test.com              30.82%              168.3MiB / 7.706GiB   2.13%               11.2MB / 6.6MB      0B / 0B             22
[19:35:38] 91d013949db7        peer0.hospital.test.com                  43.35%              165.3MiB / 7.706GiB   2.10%               22.1MB / 16.6MB     0B / 0B             22
[19:35:38] be995ed3bb63        peer0.publichealth.test.com              29.87%              164.3MiB / 7.706GiB   2.08%               21.5MB / 16.3MB     0B / 0B             22
[19:35:38] c91fddf48b05        peer2.hospital.test.com                  34.37%              131MiB / 7.706GiB     1.66%               8.63MB / 9.43MB     0B / 0B             23
[19:35:38] 786a72d60d74        peer1.publichealth.test.com              16.53%              159.6MiB / 7.706GiB   2.02%               8.39MB / 9.31MB     0B / 0B             22
[19:35:38] 05fc813c04c3        peer2.publichealth.test.com              45.13%              152.9MiB / 7.706GiB   1.94%               11MB / 6.49MB       0B / 0B             22
[19:35:38] abcc23a5d908        peer0.healthcenter.test.com              40.79%              176.5MiB / 7.706GiB   2.24%               18.8MB / 19.1MB     0B / 0B             21
[19:35:38] a917d80053bd        peer2.healthcenter.test.com              49.96%              169.8MiB / 7.706GiB   2.15%               11.1MB / 6.62MB     0B / 0B             23
[19:35:38] 1e5d4493f488        couchdb4                                 39.21%              156.3MiB / 7.706GiB   1.98%               2.04MB / 3.76MB     0B / 0B             35
[19:35:38] 38473e1b235e        couchdb7                                 41.97%              158.9MiB / 7.706GiB   2.01%               2.04MB / 3.66MB     0B / 0B             35
[19:35:38] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:38] 2883c8a62118        couchdb1                                 40.42%              156.6MiB / 7.706GiB   1.98%               2.03MB / 3.81MB     0B / 0B             35
[19:35:38] c7695e8d6260        orderer2.test.com                        0.32%               56.97MiB / 7.706GiB   0.72%               3.52MB / 11.6MB     0B / 0B             21
[19:35:38] ff2a77ee6364        orderer1.test.com                        0.38%               48.64MiB / 7.706GiB   0.62%               5.96MB / 6.08MB     0B / 0B             21
[19:35:38] ae8f8a1f18dc        couchdb8                                 38.73%              156.3MiB / 7.706GiB   1.98%               2.04MB / 3.66MB     0B / 0B             35
[19:35:38] aba0a4be82d3        couchdb5                                 38.01%              158.8MiB / 7.706GiB   2.01%               2.03MB / 3.66MB     0B / 0B             35
[19:35:38] ac210c431ef5        couchdb0                                 59.01%              169.3MiB / 7.706GiB   2.15%               2.19MB / 7.33MB     0B / 0B             35
[19:35:38] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:38] a59828c9f4d3        couchdb2                                 33.76%              174.4MiB / 7.706GiB   2.21%               2.03MB / 3.78MB     0B / 0B             35
[19:35:38] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:38] c3547c2efc04        orderer3.test.com                        0.28%               43.85MiB / 7.706GiB   0.56%               3.46MB / 778kB      0B / 0B             21
[19:35:38] cfb3d51cdf1e        couchdb6                                 37.25%              156.1MiB / 7.706GiB   1.98%               2.18MB / 6.88MB     0B / 0B             35
[19:35:38] d6af7000ee1c        couchdb3                                 33.78%              159.9MiB / 7.706GiB   2.03%               2.16MB / 6.75MB     0B / 0B             35
[19:35:38] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:38] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:38] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       1.11%               18.91MiB / 2GiB       0.92%               6.02MB / 7.24MB     0B / 0B             18
[19:35:38] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:38] 09a7ec46352a        cli                                      0.02%               17.21MiB / 7.706GiB   0.22%               12.2MB / 4.1MB      0B / 0B             14
[19:35:38] 0269b86d44d1        peer1.hospital.test.com                  33.35%              141.8MiB / 7.706GiB   1.80%               11.6MB / 6.73MB     0B / 0B             23
[19:35:38] 54fb552f630f        peer1.healthcenter.test.com              35.66%              168.3MiB / 7.706GiB   2.13%               11.6MB / 6.63MB     0B / 0B             22
[19:35:38] 91d013949db7        peer0.hospital.test.com                  40.13%              165.4MiB / 7.706GiB   2.10%               22.7MB / 16.8MB     0B / 0B             22
[19:35:38] be995ed3bb63        peer0.publichealth.test.com              38.35%              164.4MiB / 7.706GiB   2.08%               21.8MB / 16.4MB     0B / 0B             22
[19:35:38] c91fddf48b05        peer2.hospital.test.com                  36.73%              131MiB / 7.706GiB     1.66%               9.1MB / 9.46MB      0B / 0B             23
[19:35:38] 786a72d60d74        peer1.publichealth.test.com              16.53%              159.6MiB / 7.706GiB   2.02%               8.39MB / 9.31MB     0B / 0B             22
[19:35:38] 05fc813c04c3        peer2.publichealth.test.com              43.02%              153.1MiB / 7.706GiB   1.94%               11.4MB / 6.53MB     0B / 0B             22
[19:35:38] abcc23a5d908        peer0.healthcenter.test.com              34.93%              176.5MiB / 7.706GiB   2.24%               19.1MB / 19.2MB     0B / 0B             21
[19:35:38] a917d80053bd        peer2.healthcenter.test.com              49.96%              169.8MiB / 7.706GiB   2.15%               11.1MB / 6.62MB     0B / 0B             23
[19:35:38] 1e5d4493f488        couchdb4                                 37.04%              156.6MiB / 7.706GiB   1.98%               2.05MB / 4.12MB     0B / 0B             35
[19:35:38] 38473e1b235e        couchdb7                                 36.02%              158.2MiB / 7.706GiB   2.00%               2.05MB / 3.93MB     0B / 0B             35
[19:35:38] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:38] 2883c8a62118        couchdb1                                 32.62%              156.7MiB / 7.706GiB   1.99%               2.05MB / 4.08MB     0B / 0B             35
[19:35:38] c7695e8d6260        orderer2.test.com                        0.36%               56.97MiB / 7.706GiB   0.72%               3.52MB / 11.6MB     0B / 0B             21
[19:35:38] ff2a77ee6364        orderer1.test.com                        0.25%               48.64MiB / 7.706GiB   0.62%               5.96MB / 6.08MB     0B / 0B             21
[19:35:38] ae8f8a1f18dc        couchdb8                                 38.73%              156.3MiB / 7.706GiB   1.98%               2.04MB / 3.66MB     0B / 0B             35
[19:35:38] aba0a4be82d3        couchdb5                                 36.04%              158.4MiB / 7.706GiB   2.01%               2.04MB / 3.96MB     0B / 0B             35
[19:35:38] ac210c431ef5        couchdb0                                 60.73%              170.1MiB / 7.706GiB   2.16%               2.22MB / 7.95MB     0B / 0B             35
[19:35:38] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:38] a59828c9f4d3        couchdb2                                 44.42%              174.9MiB / 7.706GiB   2.22%               2.05MB / 4.23MB     0B / 0B             35
[19:35:38] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:38] c3547c2efc04        orderer3.test.com                        0.31%               43.85MiB / 7.706GiB   0.56%               3.47MB / 781kB      0B / 0B             21
[19:35:38] cfb3d51cdf1e        couchdb6                                 25.51%              156MiB / 7.706GiB     1.98%               2.19MB / 7.08MB     0B / 0B             35
[19:35:38] d6af7000ee1c        couchdb3                                 37.90%              159.7MiB / 7.706GiB   2.02%               2.18MB / 7.09MB     0B / 0B             35
[19:35:39] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:39] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:39] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       1.11%               18.91MiB / 2GiB       0.92%               6.02MB / 7.24MB     0B / 0B             18
[19:35:39] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:39] 09a7ec46352a        cli                                      0.00%               17.21MiB / 7.706GiB   0.22%               12.2MB / 4.1MB      0B / 0B             14
[19:35:39] 0269b86d44d1        peer1.hospital.test.com                  33.35%              141.8MiB / 7.706GiB   1.80%               11.6MB / 6.73MB     0B / 0B             23
[19:35:39] 54fb552f630f        peer1.healthcenter.test.com              35.66%              168.3MiB / 7.706GiB   2.13%               11.6MB / 6.63MB     0B / 0B             22
[19:35:39] 91d013949db7        peer0.hospital.test.com                  40.13%              165.4MiB / 7.706GiB   2.10%               22.7MB / 16.8MB     0B / 0B             22
[19:35:39] be995ed3bb63        peer0.publichealth.test.com              38.35%              164.4MiB / 7.706GiB   2.08%               21.8MB / 16.4MB     0B / 0B             22
[19:35:39] c91fddf48b05        peer2.hospital.test.com                  36.73%              131MiB / 7.706GiB     1.66%               9.1MB / 9.46MB      0B / 0B             23
[19:35:39] 786a72d60d74        peer1.publichealth.test.com              37.08%              159.6MiB / 7.706GiB   2.02%               8.72MB / 9.35MB     0B / 0B             22
[19:35:39] 05fc813c04c3        peer2.publichealth.test.com              43.02%              153.1MiB / 7.706GiB   1.94%               11.4MB / 6.53MB     0B / 0B             22
[19:35:39] abcc23a5d908        peer0.healthcenter.test.com              34.93%              176.5MiB / 7.706GiB   2.24%               19.1MB / 19.2MB     0B / 0B             21
[19:35:39] a917d80053bd        peer2.healthcenter.test.com              42.35%              169.7MiB / 7.706GiB   2.15%               11.4MB / 6.65MB     0B / 0B             23
[19:35:39] 1e5d4493f488        couchdb4                                 37.04%              156.6MiB / 7.706GiB   1.98%               2.05MB / 4.12MB     0B / 0B             35
[19:35:39] 38473e1b235e        couchdb7                                 36.02%              158.2MiB / 7.706GiB   2.00%               2.05MB / 3.93MB     0B / 0B             35
[19:35:39] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:39] 2883c8a62118        couchdb1                                 32.62%              156.7MiB / 7.706GiB   1.99%               2.05MB / 4.08MB     0B / 0B             35
[19:35:39] c7695e8d6260        orderer2.test.com                        0.36%               56.97MiB / 7.706GiB   0.72%               3.52MB / 11.6MB     0B / 0B             21
[19:35:39] ff2a77ee6364        orderer1.test.com                        0.25%               48.64MiB / 7.706GiB   0.62%               5.96MB / 6.08MB     0B / 0B             21
[19:35:39] ae8f8a1f18dc        couchdb8                                 28.02%              156.4MiB / 7.706GiB   1.98%               2.05MB / 3.96MB     0B / 0B             35
[19:35:39] aba0a4be82d3        couchdb5                                 36.04%              158.4MiB / 7.706GiB   2.01%               2.04MB / 3.96MB     0B / 0B             35
[19:35:39] ac210c431ef5        couchdb0                                 60.73%              170.1MiB / 7.706GiB   2.16%               2.22MB / 7.95MB     0B / 0B             35
[19:35:39] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:39] a59828c9f4d3        couchdb2                                 44.42%              174.9MiB / 7.706GiB   2.22%               2.05MB / 4.23MB     0B / 0B             35
[19:35:39] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:39] c3547c2efc04        orderer3.test.com                        0.31%               43.85MiB / 7.706GiB   0.56%               3.47MB / 781kB      0B / 0B             21
[19:35:39] cfb3d51cdf1e        couchdb6                                 25.51%              156MiB / 7.706GiB     1.98%               2.19MB / 7.08MB     0B / 0B             35
[19:35:39] d6af7000ee1c        couchdb3                                 37.90%              159.7MiB / 7.706GiB   2.02%               2.18MB / 7.09MB     0B / 0B             35
[19:35:39] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:39] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:39] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       1.11%               18.91MiB / 2GiB       0.92%               6.02MB / 7.24MB     0B / 0B             18
[19:35:39] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:39] 09a7ec46352a        cli                                      0.00%               17.21MiB / 7.706GiB   0.22%               12.2MB / 4.1MB      0B / 0B             14
[19:35:39] 0269b86d44d1        peer1.hospital.test.com                  33.35%              141.8MiB / 7.706GiB   1.80%               11.6MB / 6.73MB     0B / 0B             23
[19:35:39] 54fb552f630f        peer1.healthcenter.test.com              35.66%              168.3MiB / 7.706GiB   2.13%               11.6MB / 6.63MB     0B / 0B             22
[19:35:39] 91d013949db7        peer0.hospital.test.com                  40.13%              165.4MiB / 7.706GiB   2.10%               22.7MB / 16.8MB     0B / 0B             22
[19:35:39] be995ed3bb63        peer0.publichealth.test.com              38.35%              164.4MiB / 7.706GiB   2.08%               21.8MB / 16.4MB     0B / 0B             22
[19:35:39] c91fddf48b05        peer2.hospital.test.com                  36.73%              131MiB / 7.706GiB     1.66%               9.1MB / 9.46MB      0B / 0B             23
[19:35:39] 786a72d60d74        peer1.publichealth.test.com              37.08%              159.6MiB / 7.706GiB   2.02%               8.72MB / 9.35MB     0B / 0B             22
[19:35:39] 05fc813c04c3        peer2.publichealth.test.com              43.02%              153.1MiB / 7.706GiB   1.94%               11.4MB / 6.53MB     0B / 0B             22
[19:35:39] abcc23a5d908        peer0.healthcenter.test.com              34.93%              176.5MiB / 7.706GiB   2.24%               19.1MB / 19.2MB     0B / 0B             21
[19:35:39] a917d80053bd        peer2.healthcenter.test.com              42.35%              169.7MiB / 7.706GiB   2.15%               11.4MB / 6.65MB     0B / 0B             23
[19:35:39] 1e5d4493f488        couchdb4                                 37.04%              156.6MiB / 7.706GiB   1.98%               2.05MB / 4.12MB     0B / 0B             35
[19:35:39] 38473e1b235e        couchdb7                                 36.02%              158.2MiB / 7.706GiB   2.00%               2.05MB / 3.93MB     0B / 0B             35
[19:35:39] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:39] 2883c8a62118        couchdb1                                 32.62%              156.7MiB / 7.706GiB   1.99%               2.05MB / 4.08MB     0B / 0B             35
[19:35:39] c7695e8d6260        orderer2.test.com                        0.36%               56.97MiB / 7.706GiB   0.72%               3.52MB / 11.6MB     0B / 0B             21
[19:35:39] ff2a77ee6364        orderer1.test.com                        0.25%               48.64MiB / 7.706GiB   0.62%               5.96MB / 6.08MB     0B / 0B             21
[19:35:39] ae8f8a1f18dc        couchdb8                                 28.02%              156.4MiB / 7.706GiB   1.98%               2.05MB / 3.96MB     0B / 0B             35
[19:35:39] aba0a4be82d3        couchdb5                                 36.04%              158.4MiB / 7.706GiB   2.01%               2.04MB / 3.96MB     0B / 0B             35
[19:35:39] ac210c431ef5        couchdb0                                 60.73%              170.1MiB / 7.706GiB   2.16%               2.22MB / 7.95MB     0B / 0B             35
[19:35:39] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:39] a59828c9f4d3        couchdb2                                 44.42%              174.9MiB / 7.706GiB   2.22%               2.05MB / 4.23MB     0B / 0B             35
[19:35:39] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:39] c3547c2efc04        orderer3.test.com                        0.31%               43.85MiB / 7.706GiB   0.56%               3.47MB / 781kB      0B / 0B             21
[19:35:39] cfb3d51cdf1e        couchdb6                                 25.51%              156MiB / 7.706GiB     1.98%               2.19MB / 7.08MB     0B / 0B             35
[19:35:39] d6af7000ee1c        couchdb3                                 37.90%              159.7MiB / 7.706GiB   2.02%               2.18MB / 7.09MB     0B / 0B             35
[19:35:40] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:40] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:40] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       1.61%               18.91MiB / 2GiB       0.92%               6.31MB / 7.25MB     0B / 0B             18
[19:35:40] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:40] 09a7ec46352a        cli                                      0.01%               17.21MiB / 7.706GiB   0.22%               12.2MB / 4.1MB      0B / 0B             14
[19:35:40] 0269b86d44d1        peer1.hospital.test.com                  34.36%              141.9MiB / 7.706GiB   1.80%               11.8MB / 6.75MB     0B / 0B             23
[19:35:40] 54fb552f630f        peer1.healthcenter.test.com              33.64%              168.4MiB / 7.706GiB   2.13%               11.8MB / 6.65MB     0B / 0B             22
[19:35:40] 91d013949db7        peer0.hospital.test.com                  58.44%              165.6MiB / 7.706GiB   2.10%               23.7MB / 17.2MB     0B / 0B             22
[19:35:40] be995ed3bb63        peer0.publichealth.test.com              34.08%              164.3MiB / 7.706GiB   2.08%               22MB / 16.4MB       0B / 0B             22
[19:35:40] c91fddf48b05        peer2.hospital.test.com                  31.54%              131.1MiB / 7.706GiB   1.66%               9.1MB / 9.47MB      0B / 0B             23
[19:35:40] 786a72d60d74        peer1.publichealth.test.com              45.08%              159.6MiB / 7.706GiB   2.02%               9.04MB / 9.37MB     0B / 0B             22
[19:35:40] 05fc813c04c3        peer2.publichealth.test.com              42.84%              153MiB / 7.706GiB     1.94%               11.7MB / 6.55MB     0B / 0B             22
[19:35:40] abcc23a5d908        peer0.healthcenter.test.com              30.64%              176.6MiB / 7.706GiB   2.24%               19.4MB / 19.2MB     0B / 0B             21
[19:35:40] a917d80053bd        peer2.healthcenter.test.com              39.03%              169.7MiB / 7.706GiB   2.15%               11.8MB / 6.67MB     0B / 0B             23
[19:35:40] 1e5d4493f488        couchdb4                                 14.64%              155.9MiB / 7.706GiB   1.98%               2.06MB / 4.27MB     0B / 0B             35
[19:35:40] 38473e1b235e        couchdb7                                 39.44%              157.7MiB / 7.706GiB   2.00%               2.06MB / 4.27MB     0B / 0B             35
[19:35:40] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:40] 2883c8a62118        couchdb1                                 20.39%              156.4MiB / 7.706GiB   1.98%               2.05MB / 4.27MB     0B / 0B             35
[19:35:40] c7695e8d6260        orderer2.test.com                        0.38%               56.97MiB / 7.706GiB   0.72%               3.53MB / 11.6MB     0B / 0B             21
[19:35:40] ff2a77ee6364        orderer1.test.com                        0.23%               48.64MiB / 7.706GiB   0.62%               5.96MB / 6.09MB     0B / 0B             21
[19:35:40] ae8f8a1f18dc        couchdb8                                 33.91%              156.6MiB / 7.706GiB   1.98%               2.06MB / 4.27MB     0B / 0B             35
[19:35:40] aba0a4be82d3        couchdb5                                 28.27%              158.4MiB / 7.706GiB   2.01%               2.06MB / 4.27MB     0B / 0B             35
[19:35:40] ac210c431ef5        couchdb0                                 92.65%              169.1MiB / 7.706GiB   2.14%               2.25MB / 8.87MB     0B / 0B             35
[19:35:40] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:40] a59828c9f4d3        couchdb2                                 4.69%               173.9MiB / 7.706GiB   2.20%               2.05MB / 4.27MB     0B / 0B             35
[19:35:40] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:40] c3547c2efc04        orderer3.test.com                        0.35%               43.85MiB / 7.706GiB   0.56%               3.47MB / 784kB      0B / 0B             21
[19:35:40] cfb3d51cdf1e        couchdb6                                 26.56%              156MiB / 7.706GiB     1.98%               2.2MB / 7.34MB      0B / 0B             35
[19:35:40] d6af7000ee1c        couchdb3                                 23.48%              159.9MiB / 7.706GiB   2.03%               2.19MB / 7.34MB     0B / 0B             35
[19:35:40] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:40] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:40] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       1.61%               18.91MiB / 2GiB       0.92%               6.31MB / 7.25MB     0B / 0B             18
[19:35:40] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:40] 09a7ec46352a        cli                                      0.01%               17.21MiB / 7.706GiB   0.22%               12.2MB / 4.1MB      0B / 0B             14
[19:35:40] 0269b86d44d1        peer1.hospital.test.com                  34.36%              141.9MiB / 7.706GiB   1.80%               11.8MB / 6.75MB     0B / 0B             23
[19:35:40] 54fb552f630f        peer1.healthcenter.test.com              33.64%              168.4MiB / 7.706GiB   2.13%               11.8MB / 6.65MB     0B / 0B             22
[19:35:40] 91d013949db7        peer0.hospital.test.com                  58.44%              165.6MiB / 7.706GiB   2.10%               23.7MB / 17.2MB     0B / 0B             22
[19:35:40] be995ed3bb63        peer0.publichealth.test.com              34.08%              164.3MiB / 7.706GiB   2.08%               22MB / 16.4MB       0B / 0B             22
[19:35:40] c91fddf48b05        peer2.hospital.test.com                  31.54%              131.1MiB / 7.706GiB   1.66%               9.1MB / 9.47MB      0B / 0B             23
[19:35:40] 786a72d60d74        peer1.publichealth.test.com              45.08%              159.6MiB / 7.706GiB   2.02%               9.04MB / 9.37MB     0B / 0B             22
[19:35:40] 05fc813c04c3        peer2.publichealth.test.com              42.84%              153MiB / 7.706GiB     1.94%               11.7MB / 6.55MB     0B / 0B             22
[19:35:40] abcc23a5d908        peer0.healthcenter.test.com              30.64%              176.6MiB / 7.706GiB   2.24%               19.4MB / 19.2MB     0B / 0B             21
[19:35:40] a917d80053bd        peer2.healthcenter.test.com              39.03%              169.7MiB / 7.706GiB   2.15%               11.8MB / 6.67MB     0B / 0B             23
[19:35:40] 1e5d4493f488        couchdb4                                 14.64%              155.9MiB / 7.706GiB   1.98%               2.06MB / 4.27MB     0B / 0B             35
[19:35:40] 38473e1b235e        couchdb7                                 39.44%              157.7MiB / 7.706GiB   2.00%               2.06MB / 4.27MB     0B / 0B             35
[19:35:40] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:40] 2883c8a62118        couchdb1                                 20.39%              156.4MiB / 7.706GiB   1.98%               2.05MB / 4.27MB     0B / 0B             35
[19:35:40] c7695e8d6260        orderer2.test.com                        0.38%               56.97MiB / 7.706GiB   0.72%               3.53MB / 11.6MB     0B / 0B             21
[19:35:40] ff2a77ee6364        orderer1.test.com                        0.23%               48.64MiB / 7.706GiB   0.62%               5.96MB / 6.09MB     0B / 0B             21
[19:35:40] ae8f8a1f18dc        couchdb8                                 33.91%              156.6MiB / 7.706GiB   1.98%               2.06MB / 4.27MB     0B / 0B             35
[19:35:40] aba0a4be82d3        couchdb5                                 28.27%              158.4MiB / 7.706GiB   2.01%               2.06MB / 4.27MB     0B / 0B             35
[19:35:40] ac210c431ef5        couchdb0                                 92.65%              169.1MiB / 7.706GiB   2.14%               2.25MB / 8.87MB     0B / 0B             35
[19:35:40] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:40] a59828c9f4d3        couchdb2                                 4.69%               173.9MiB / 7.706GiB   2.20%               2.05MB / 4.27MB     0B / 0B             35
[19:35:40] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:40] c3547c2efc04        orderer3.test.com                        0.35%               43.85MiB / 7.706GiB   0.56%               3.47MB / 784kB      0B / 0B             21
[19:35:40] cfb3d51cdf1e        couchdb6                                 26.56%              156MiB / 7.706GiB     1.98%               2.2MB / 7.34MB      0B / 0B             35
[19:35:40] d6af7000ee1c        couchdb3                                 23.48%              159.9MiB / 7.706GiB   2.03%               2.19MB / 7.34MB     0B / 0B             35
[19:35:41] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:41] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:41] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       5.06%               18.91MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:41] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:41] 09a7ec46352a        cli                                      2.78%               23.7MiB / 7.706GiB    0.30%               15MB / 4.11MB       0B / 0B             18
[19:35:41] 0269b86d44d1        peer1.hospital.test.com                  1.86%               141.9MiB / 7.706GiB   1.80%               11.8MB / 6.75MB     0B / 0B             23
[19:35:41] 54fb552f630f        peer1.healthcenter.test.com              2.12%               168.4MiB / 7.706GiB   2.13%               11.8MB / 6.65MB     0B / 0B             22
[19:35:41] 91d013949db7        peer0.hospital.test.com                  89.24%              165.5MiB / 7.706GiB   2.10%               26.6MB / 20.7MB     0B / 0B             22
[19:35:41] be995ed3bb63        peer0.publichealth.test.com              2.40%               164.3MiB / 7.706GiB   2.08%               22MB / 16.4MB       0B / 0B             22
[19:35:41] c91fddf48b05        peer2.hospital.test.com                  5.32%               131.1MiB / 7.706GiB   1.66%               9.11MB / 9.47MB     0B / 0B             23
[19:35:41] 786a72d60d74        peer1.publichealth.test.com              13.99%              159.7MiB / 7.706GiB   2.02%               9.04MB / 9.37MB     0B / 0B             22
[19:35:41] 05fc813c04c3        peer2.publichealth.test.com              2.33%               153MiB / 7.706GiB     1.94%               11.7MB / 6.55MB     0B / 0B             22
[19:35:41] abcc23a5d908        peer0.healthcenter.test.com              5.84%               176.6MiB / 7.706GiB   2.24%               19.4MB / 19.2MB     0B / 0B             21
[19:35:41] a917d80053bd        peer2.healthcenter.test.com              2.33%               169.8MiB / 7.706GiB   2.15%               11.8MB / 6.68MB     0B / 0B             23
[19:35:41] 1e5d4493f488        couchdb4                                 2.05%               155.9MiB / 7.706GiB   1.98%               2.06MB / 4.27MB     0B / 0B             35
[19:35:41] 38473e1b235e        couchdb7                                 2.48%               157.2MiB / 7.706GiB   1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:41] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:41] 2883c8a62118        couchdb1                                 2.60%               156.5MiB / 7.706GiB   1.98%               2.05MB / 4.27MB     0B / 0B             35
[19:35:41] c7695e8d6260        orderer2.test.com                        0.61%               56.97MiB / 7.706GiB   0.72%               3.53MB / 11.6MB     0B / 0B             21
[19:35:41] ff2a77ee6364        orderer1.test.com                        0.32%               48.64MiB / 7.706GiB   0.62%               5.96MB / 6.09MB     0B / 0B             21
[19:35:41] ae8f8a1f18dc        couchdb8                                 2.30%               156.6MiB / 7.706GiB   1.98%               2.06MB / 4.27MB     0B / 0B             35
[19:35:41] aba0a4be82d3        couchdb5                                 2.16%               158MiB / 7.706GiB     2.00%               2.06MB / 4.27MB     0B / 0B             35
[19:35:41] ac210c431ef5        couchdb0                                 110.92%             169.9MiB / 7.706GiB   2.15%               2.32MB / 10.4MB     0B / 0B             35
[19:35:41] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:41] a59828c9f4d3        couchdb2                                 2.74%               174MiB / 7.706GiB     2.20%               2.05MB / 4.27MB     0B / 0B             35
[19:35:41] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:41] c3547c2efc04        orderer3.test.com                        0.60%               43.85MiB / 7.706GiB   0.56%               3.47MB / 789kB      0B / 0B             21
[19:35:41] cfb3d51cdf1e        couchdb6                                 2.06%               156MiB / 7.706GiB     1.98%               2.2MB / 7.34MB      0B / 0B             35
[19:35:41] d6af7000ee1c        couchdb3                                 2.80%               157.8MiB / 7.706GiB   2.00%               2.19MB / 7.34MB     0B / 0B             35
[19:35:41] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:41] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:41] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       5.06%               18.91MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:41] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:41] 09a7ec46352a        cli                                      2.78%               23.7MiB / 7.706GiB    0.30%               15MB / 4.11MB       0B / 0B             18
[19:35:41] 0269b86d44d1        peer1.hospital.test.com                  1.86%               141.9MiB / 7.706GiB   1.80%               11.8MB / 6.75MB     0B / 0B             23
[19:35:41] 54fb552f630f        peer1.healthcenter.test.com              2.12%               168.4MiB / 7.706GiB   2.13%               11.8MB / 6.65MB     0B / 0B             22
[19:35:41] 91d013949db7        peer0.hospital.test.com                  89.24%              165.5MiB / 7.706GiB   2.10%               26.6MB / 20.7MB     0B / 0B             22
[19:35:41] be995ed3bb63        peer0.publichealth.test.com              2.40%               164.3MiB / 7.706GiB   2.08%               22MB / 16.4MB       0B / 0B             22
[19:35:41] c91fddf48b05        peer2.hospital.test.com                  5.32%               131.1MiB / 7.706GiB   1.66%               9.11MB / 9.47MB     0B / 0B             23
[19:35:41] 786a72d60d74        peer1.publichealth.test.com              13.99%              159.7MiB / 7.706GiB   2.02%               9.04MB / 9.37MB     0B / 0B             22
[19:35:41] 05fc813c04c3        peer2.publichealth.test.com              2.33%               153MiB / 7.706GiB     1.94%               11.7MB / 6.55MB     0B / 0B             22
[19:35:41] abcc23a5d908        peer0.healthcenter.test.com              5.84%               176.6MiB / 7.706GiB   2.24%               19.4MB / 19.2MB     0B / 0B             21
[19:35:41] a917d80053bd        peer2.healthcenter.test.com              2.33%               169.8MiB / 7.706GiB   2.15%               11.8MB / 6.68MB     0B / 0B             23
[19:35:41] 1e5d4493f488        couchdb4                                 2.05%               155.9MiB / 7.706GiB   1.98%               2.06MB / 4.27MB     0B / 0B             35
[19:35:41] 38473e1b235e        couchdb7                                 2.48%               157.2MiB / 7.706GiB   1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:41] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:41] 2883c8a62118        couchdb1                                 2.60%               156.5MiB / 7.706GiB   1.98%               2.05MB / 4.27MB     0B / 0B             35
[19:35:41] c7695e8d6260        orderer2.test.com                        0.61%               56.97MiB / 7.706GiB   0.72%               3.53MB / 11.6MB     0B / 0B             21
[19:35:41] ff2a77ee6364        orderer1.test.com                        0.32%               48.64MiB / 7.706GiB   0.62%               5.96MB / 6.09MB     0B / 0B             21
[19:35:41] ae8f8a1f18dc        couchdb8                                 2.30%               156.6MiB / 7.706GiB   1.98%               2.06MB / 4.27MB     0B / 0B             35
[19:35:41] aba0a4be82d3        couchdb5                                 2.16%               158MiB / 7.706GiB     2.00%               2.06MB / 4.27MB     0B / 0B             35
[19:35:41] ac210c431ef5        couchdb0                                 110.92%             169.9MiB / 7.706GiB   2.15%               2.32MB / 10.4MB     0B / 0B             35
[19:35:41] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:41] a59828c9f4d3        couchdb2                                 2.74%               174MiB / 7.706GiB     2.20%               2.05MB / 4.27MB     0B / 0B             35
[19:35:41] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:41] c3547c2efc04        orderer3.test.com                        0.60%               43.85MiB / 7.706GiB   0.56%               3.47MB / 789kB      0B / 0B             21
[19:35:41] cfb3d51cdf1e        couchdb6                                 2.06%               156MiB / 7.706GiB     1.98%               2.2MB / 7.34MB      0B / 0B             35
[19:35:41] d6af7000ee1c        couchdb3                                 2.80%               157.8MiB / 7.706GiB   2.00%               2.19MB / 7.34MB     0B / 0B             35
[19:35:42] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:42] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:42] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.91MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:42] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:42] 09a7ec46352a        cli                                      0.00%               23.66MiB / 7.706GiB   0.30%               15MB / 4.11MB       0B / 0B             18
[19:35:42] 0269b86d44d1        peer1.hospital.test.com                  5.76%               141.9MiB / 7.706GiB   1.80%               11.9MB / 6.76MB     0B / 0B             23
[19:35:42] 54fb552f630f        peer1.healthcenter.test.com              3.54%               168.4MiB / 7.706GiB   2.13%               11.8MB / 6.65MB     0B / 0B             22
[19:35:42] 91d013949db7        peer0.hospital.test.com                  3.87%               165.5MiB / 7.706GiB   2.10%               26.6MB / 20.7MB     0B / 0B             22
[19:35:42] be995ed3bb63        peer0.publichealth.test.com              4.25%               164.3MiB / 7.706GiB   2.08%               22MB / 16.4MB       0B / 0B             22
[19:35:42] c91fddf48b05        peer2.hospital.test.com                  5.65%               131.1MiB / 7.706GiB   1.66%               9.12MB / 9.48MB     0B / 0B             23
[19:35:42] 786a72d60d74        peer1.publichealth.test.com              5.20%               159.7MiB / 7.706GiB   2.02%               9.05MB / 9.38MB     0B / 0B             22
[19:35:42] 05fc813c04c3        peer2.publichealth.test.com              9.24%               153MiB / 7.706GiB     1.94%               11.7MB / 6.57MB     0B / 0B             22
[19:35:42] abcc23a5d908        peer0.healthcenter.test.com              6.40%               176.7MiB / 7.706GiB   2.24%               19.4MB / 19.2MB     0B / 0B             21
[19:35:42] a917d80053bd        peer2.healthcenter.test.com              3.63%               169.8MiB / 7.706GiB   2.15%               11.8MB / 6.68MB     0B / 0B             23
[19:35:42] 1e5d4493f488        couchdb4                                 4.69%               155.9MiB / 7.706GiB   1.98%               2.06MB / 4.27MB     0B / 0B             35
[19:35:42] 38473e1b235e        couchdb7                                 2.43%               157.2MiB / 7.706GiB   1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:42] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:42] 2883c8a62118        couchdb1                                 1.50%               156.4MiB / 7.706GiB   1.98%               2.05MB / 4.27MB     0B / 0B             35
[19:35:42] c7695e8d6260        orderer2.test.com                        0.56%               56.97MiB / 7.706GiB   0.72%               3.54MB / 11.6MB     0B / 0B             21
[19:35:42] ff2a77ee6364        orderer1.test.com                        0.56%               48.64MiB / 7.706GiB   0.62%               5.97MB / 6.09MB     0B / 0B             21
[19:35:42] ae8f8a1f18dc        couchdb8                                 2.59%               156.8MiB / 7.706GiB   1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:42] aba0a4be82d3        couchdb5                                 4.33%               158MiB / 7.706GiB     2.00%               2.06MB / 4.27MB     0B / 0B             35
[19:35:42] ac210c431ef5        couchdb0                                 0.68%               169.6MiB / 7.706GiB   2.15%               2.32MB / 10.4MB     0B / 0B             35
[19:35:42] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:42] a59828c9f4d3        couchdb2                                 5.57%               174MiB / 7.706GiB     2.20%               2.05MB / 4.27MB     0B / 0B             35
[19:35:42] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:42] c3547c2efc04        orderer3.test.com                        0.52%               43.85MiB / 7.706GiB   0.56%               3.48MB / 792kB      0B / 0B             21
[19:35:42] cfb3d51cdf1e        couchdb6                                 2.58%               155.6MiB / 7.706GiB   1.97%               2.2MB / 7.34MB      0B / 0B             35
[19:35:42] d6af7000ee1c        couchdb3                                 3.81%               157.8MiB / 7.706GiB   2.00%               2.19MB / 7.34MB     0B / 0B             35
[19:35:42] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:42] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:42] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.91MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:42] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:42] 09a7ec46352a        cli                                      0.00%               23.66MiB / 7.706GiB   0.30%               15MB / 4.11MB       0B / 0B             18
[19:35:42] 0269b86d44d1        peer1.hospital.test.com                  5.76%               141.9MiB / 7.706GiB   1.80%               11.9MB / 6.76MB     0B / 0B             23
[19:35:42] 54fb552f630f        peer1.healthcenter.test.com              3.54%               168.4MiB / 7.706GiB   2.13%               11.8MB / 6.65MB     0B / 0B             22
[19:35:42] 91d013949db7        peer0.hospital.test.com                  3.87%               165.5MiB / 7.706GiB   2.10%               26.6MB / 20.7MB     0B / 0B             22
[19:35:42] be995ed3bb63        peer0.publichealth.test.com              4.25%               164.3MiB / 7.706GiB   2.08%               22MB / 16.4MB       0B / 0B             22
[19:35:42] c91fddf48b05        peer2.hospital.test.com                  5.65%               131.1MiB / 7.706GiB   1.66%               9.12MB / 9.48MB     0B / 0B             23
[19:35:42] 786a72d60d74        peer1.publichealth.test.com              5.20%               159.7MiB / 7.706GiB   2.02%               9.05MB / 9.38MB     0B / 0B             22
[19:35:42] 05fc813c04c3        peer2.publichealth.test.com              9.24%               153MiB / 7.706GiB     1.94%               11.7MB / 6.57MB     0B / 0B             22
[19:35:42] abcc23a5d908        peer0.healthcenter.test.com              6.40%               176.7MiB / 7.706GiB   2.24%               19.4MB / 19.2MB     0B / 0B             21
[19:35:42] a917d80053bd        peer2.healthcenter.test.com              3.63%               169.8MiB / 7.706GiB   2.15%               11.8MB / 6.68MB     0B / 0B             23
[19:35:42] 1e5d4493f488        couchdb4                                 4.69%               155.9MiB / 7.706GiB   1.98%               2.06MB / 4.27MB     0B / 0B             35
[19:35:42] 38473e1b235e        couchdb7                                 2.43%               157.2MiB / 7.706GiB   1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:42] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:42] 2883c8a62118        couchdb1                                 1.50%               156.4MiB / 7.706GiB   1.98%               2.05MB / 4.27MB     0B / 0B             35
[19:35:42] c7695e8d6260        orderer2.test.com                        0.56%               56.97MiB / 7.706GiB   0.72%               3.54MB / 11.6MB     0B / 0B             21
[19:35:42] ff2a77ee6364        orderer1.test.com                        0.56%               48.64MiB / 7.706GiB   0.62%               5.97MB / 6.09MB     0B / 0B             21
[19:35:42] ae8f8a1f18dc        couchdb8                                 2.59%               156.8MiB / 7.706GiB   1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:42] aba0a4be82d3        couchdb5                                 4.33%               158MiB / 7.706GiB     2.00%               2.06MB / 4.27MB     0B / 0B             35
[19:35:42] ac210c431ef5        couchdb0                                 0.68%               169.6MiB / 7.706GiB   2.15%               2.32MB / 10.4MB     0B / 0B             35
[19:35:42] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:42] a59828c9f4d3        couchdb2                                 5.57%               174MiB / 7.706GiB     2.20%               2.05MB / 4.27MB     0B / 0B             35
[19:35:42] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:42] c3547c2efc04        orderer3.test.com                        0.52%               43.85MiB / 7.706GiB   0.56%               3.48MB / 792kB      0B / 0B             21
[19:35:42] cfb3d51cdf1e        couchdb6                                 2.58%               155.6MiB / 7.706GiB   1.97%               2.2MB / 7.34MB      0B / 0B             35
[19:35:42] d6af7000ee1c        couchdb3                                 3.81%               157.8MiB / 7.706GiB   2.00%               2.19MB / 7.34MB     0B / 0B             35
[19:35:43] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:43] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:43] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.91MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:43] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:43] 09a7ec46352a        cli                                      0.00%               23.66MiB / 7.706GiB   0.30%               15MB / 4.11MB       0B / 0B             18
[19:35:43] 0269b86d44d1        peer1.hospital.test.com                  6.89%               141.9MiB / 7.706GiB   1.80%               11.9MB / 6.77MB     0B / 0B             23
[19:35:43] 54fb552f630f        peer1.healthcenter.test.com              5.94%               168.4MiB / 7.706GiB   2.13%               11.8MB / 6.67MB     0B / 0B             22
[19:35:43] 91d013949db7        peer0.hospital.test.com                  10.09%              165.5MiB / 7.706GiB   2.10%               26.7MB / 20.7MB     0B / 0B             22
[19:35:43] be995ed3bb63        peer0.publichealth.test.com              9.95%               164.3MiB / 7.706GiB   2.08%               22MB / 16.4MB       0B / 0B             22
[19:35:43] c91fddf48b05        peer2.hospital.test.com                  4.71%               131.1MiB / 7.706GiB   1.66%               9.13MB / 9.49MB     0B / 0B             23
[19:35:43] 786a72d60d74        peer1.publichealth.test.com              6.59%               159.7MiB / 7.706GiB   2.02%               9.06MB / 9.39MB     0B / 0B             22
[19:35:43] 05fc813c04c3        peer2.publichealth.test.com              5.74%               153MiB / 7.706GiB     1.94%               11.7MB / 6.58MB     0B / 0B             22
[19:35:43] abcc23a5d908        peer0.healthcenter.test.com              6.60%               176.6MiB / 7.706GiB   2.24%               19.4MB / 19.2MB     0B / 0B             21
[19:35:43] a917d80053bd        peer2.healthcenter.test.com              5.44%               169.8MiB / 7.706GiB   2.15%               11.8MB / 6.7MB      0B / 0B             23
[19:35:43] 1e5d4493f488        couchdb4                                 1.30%               155.8MiB / 7.706GiB   1.97%               2.06MB / 4.27MB     0B / 0B             35
[19:35:43] 38473e1b235e        couchdb7                                 4.90%               157.1MiB / 7.706GiB   1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:43] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:43] 2883c8a62118        couchdb1                                 1.70%               156.4MiB / 7.706GiB   1.98%               2.05MB / 4.27MB     0B / 0B             35
[19:35:43] c7695e8d6260        orderer2.test.com                        0.74%               56.97MiB / 7.706GiB   0.72%               3.54MB / 11.6MB     0B / 0B             21
[19:35:43] ff2a77ee6364        orderer1.test.com                        0.59%               48.64MiB / 7.706GiB   0.62%               5.97MB / 6.09MB     0B / 0B             21
[19:35:43] ae8f8a1f18dc        couchdb8                                 1.54%               156.6MiB / 7.706GiB   1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:43] aba0a4be82d3        couchdb5                                 3.75%               158MiB / 7.706GiB     2.00%               2.06MB / 4.27MB     0B / 0B             35
[19:35:43] ac210c431ef5        couchdb0                                 4.15%               169.2MiB / 7.706GiB   2.14%               2.32MB / 10.4MB     0B / 0B             35
[19:35:43] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:43] a59828c9f4d3        couchdb2                                 0.96%               174MiB / 7.706GiB     2.21%               2.05MB / 4.27MB     0B / 0B             35
[19:35:43] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:43] c3547c2efc04        orderer3.test.com                        0.73%               43.85MiB / 7.706GiB   0.56%               3.48MB / 795kB      0B / 0B             21
[19:35:43] cfb3d51cdf1e        couchdb6                                 1.51%               155.6MiB / 7.706GiB   1.97%               2.2MB / 7.34MB      0B / 0B             35
[19:35:43] d6af7000ee1c        couchdb3                                 2.33%               157.8MiB / 7.706GiB   2.00%               2.19MB / 7.34MB     0B / 0B             35
[19:35:43] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:44] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:44] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.91MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:44] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               16.07MiB / 2GiB       0.78%               5.59MB / 7.24MB     0B / 0B             17
[19:35:44] 09a7ec46352a        cli                                      0.00%               23.66MiB / 7.706GiB   0.30%               15MB / 4.11MB       0B / 0B             18
[19:35:44] 0269b86d44d1        peer1.hospital.test.com                  6.89%               141.9MiB / 7.706GiB   1.80%               11.9MB / 6.77MB     0B / 0B             23
[19:35:44] 54fb552f630f        peer1.healthcenter.test.com              5.94%               168.4MiB / 7.706GiB   2.13%               11.8MB / 6.67MB     0B / 0B             22
[19:35:44] 91d013949db7        peer0.hospital.test.com                  10.09%              165.5MiB / 7.706GiB   2.10%               26.7MB / 20.7MB     0B / 0B             22
[19:35:44] be995ed3bb63        peer0.publichealth.test.com              9.95%               164.3MiB / 7.706GiB   2.08%               22MB / 16.4MB       0B / 0B             22
[19:35:44] c91fddf48b05        peer2.hospital.test.com                  4.71%               131.1MiB / 7.706GiB   1.66%               9.13MB / 9.49MB     0B / 0B             23
[19:35:44] 786a72d60d74        peer1.publichealth.test.com              6.59%               159.7MiB / 7.706GiB   2.02%               9.06MB / 9.39MB     0B / 0B             22
[19:35:44] 05fc813c04c3        peer2.publichealth.test.com              5.74%               153MiB / 7.706GiB     1.94%               11.7MB / 6.58MB     0B / 0B             22
[19:35:44] abcc23a5d908        peer0.healthcenter.test.com              6.60%               176.6MiB / 7.706GiB   2.24%               19.4MB / 19.2MB     0B / 0B             21
[19:35:44] a917d80053bd        peer2.healthcenter.test.com              5.44%               169.8MiB / 7.706GiB   2.15%               11.8MB / 6.7MB      0B / 0B             23
[19:35:44] 1e5d4493f488        couchdb4                                 1.30%               155.8MiB / 7.706GiB   1.97%               2.06MB / 4.27MB     0B / 0B             35
[19:35:44] 38473e1b235e        couchdb7                                 4.90%               157.1MiB / 7.706GiB   1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:44] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:44] 2883c8a62118        couchdb1                                 1.70%               156.4MiB / 7.706GiB   1.98%               2.05MB / 4.27MB     0B / 0B             35
[19:35:44] c7695e8d6260        orderer2.test.com                        0.74%               56.97MiB / 7.706GiB   0.72%               3.54MB / 11.6MB     0B / 0B             21
[19:35:44] ff2a77ee6364        orderer1.test.com                        0.59%               48.64MiB / 7.706GiB   0.62%               5.97MB / 6.09MB     0B / 0B             21
[19:35:44] ae8f8a1f18dc        couchdb8                                 1.54%               156.6MiB / 7.706GiB   1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:44] aba0a4be82d3        couchdb5                                 3.75%               158MiB / 7.706GiB     2.00%               2.06MB / 4.27MB     0B / 0B             35
[19:35:44] ac210c431ef5        couchdb0                                 4.15%               169.2MiB / 7.706GiB   2.14%               2.32MB / 10.4MB     0B / 0B             35
[19:35:44] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:44] a59828c9f4d3        couchdb2                                 0.96%               174MiB / 7.706GiB     2.21%               2.05MB / 4.27MB     0B / 0B             35
[19:35:44] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:44] c3547c2efc04        orderer3.test.com                        0.73%               43.85MiB / 7.706GiB   0.56%               3.48MB / 795kB      0B / 0B             21
[19:35:44] cfb3d51cdf1e        couchdb6                                 1.51%               155.6MiB / 7.706GiB   1.97%               2.2MB / 7.34MB      0B / 0B             35
[19:35:44] d6af7000ee1c        couchdb3                                 2.33%               157.8MiB / 7.706GiB   2.00%               2.19MB / 7.34MB     0B / 0B             35
[19:35:44] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:44] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:44] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.91MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:44] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   4.99%               16.09MiB / 2GiB       0.79%               6.31MB / 7.27MB     0B / 0B             17
[19:35:44] 09a7ec46352a        cli                                      0.00%               23.66MiB / 7.706GiB   0.30%               15MB / 4.11MB       0B / 0B             18
[19:35:44] 0269b86d44d1        peer1.hospital.test.com                  5.45%               141.9MiB / 7.706GiB   1.80%               11.9MB / 6.78MB     0B / 0B             23
[19:35:44] 54fb552f630f        peer1.healthcenter.test.com              7.63%               168.4MiB / 7.706GiB   2.13%               11.8MB / 6.68MB     0B / 0B             22
[19:35:44] 91d013949db7        peer0.hospital.test.com                  6.66%               165.5MiB / 7.706GiB   2.10%               26.7MB / 20.7MB     0B / 0B             22
[19:35:44] be995ed3bb63        peer0.publichealth.test.com              5.79%               164.4MiB / 7.706GiB   2.08%               22MB / 16.4MB       0B / 0B             22
[19:35:44] c91fddf48b05        peer2.hospital.test.com                  5.13%               131.1MiB / 7.706GiB   1.66%               9.14MB / 9.5MB      0B / 0B             23
[19:35:44] 786a72d60d74        peer1.publichealth.test.com              5.69%               159.7MiB / 7.706GiB   2.02%               9.07MB / 9.41MB     0B / 0B             22
[19:35:44] 05fc813c04c3        peer2.publichealth.test.com              7.20%               153MiB / 7.706GiB     1.94%               11.7MB / 6.59MB     0B / 0B             22
[19:35:44] abcc23a5d908        peer0.healthcenter.test.com              60.72%              176.6MiB / 7.706GiB   2.24%               21.3MB / 20.1MB     0B / 0B             21
[19:35:44] a917d80053bd        peer2.healthcenter.test.com              8.26%               169.8MiB / 7.706GiB   2.15%               11.8MB / 6.71MB     0B / 0B             23
[19:35:44] 1e5d4493f488        couchdb4                                 3.07%               155.8MiB / 7.706GiB   1.97%               2.06MB / 4.27MB     0B / 0B             35
[19:35:44] 38473e1b235e        couchdb7                                 3.09%               157MiB / 7.706GiB     1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:44] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:44] 2883c8a62118        couchdb1                                 3.10%               156.4MiB / 7.706GiB   1.98%               2.05MB / 4.27MB     0B / 0B             35
[19:35:44] c7695e8d6260        orderer2.test.com                        0.43%               56.97MiB / 7.706GiB   0.72%               3.54MB / 11.6MB     0B / 0B             21
[19:35:44] ff2a77ee6364        orderer1.test.com                        0.32%               48.64MiB / 7.706GiB   0.62%               5.97MB / 6.1MB      0B / 0B             21
[19:35:44] ae8f8a1f18dc        couchdb8                                 5.32%               156.7MiB / 7.706GiB   1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:44] aba0a4be82d3        couchdb5                                 1.35%               158MiB / 7.706GiB     2.00%               2.06MB / 4.27MB     0B / 0B             35
[19:35:44] ac210c431ef5        couchdb0                                 5.93%               168.9MiB / 7.706GiB   2.14%               2.32MB / 10.4MB     0B / 0B             35
[19:35:44] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:44] a59828c9f4d3        couchdb2                                 2.60%               174MiB / 7.706GiB     2.21%               2.05MB / 4.27MB     0B / 0B             35
[19:35:44] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:44] c3547c2efc04        orderer3.test.com                        0.38%               43.85MiB / 7.706GiB   0.56%               3.48MB / 798kB      0B / 0B             21
[19:35:44] cfb3d51cdf1e        couchdb6                                 4.58%               155.6MiB / 7.706GiB   1.97%               2.2MB / 7.34MB      0B / 0B             35
[19:35:44] d6af7000ee1c        couchdb3                                 135.88%             158.7MiB / 7.706GiB   2.01%               2.27MB / 9.18MB     0B / 0B             35
[19:35:44] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:44] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               16.25MiB / 2GiB       0.79%               5.59MB / 7.24MB     0B / 0B             18
[19:35:44] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.91MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:44] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   4.99%               16.09MiB / 2GiB       0.79%               6.31MB / 7.27MB     0B / 0B             17
[19:35:44] 09a7ec46352a        cli                                      0.00%               23.66MiB / 7.706GiB   0.30%               15MB / 4.11MB       0B / 0B             18
[19:35:44] 0269b86d44d1        peer1.hospital.test.com                  5.45%               141.9MiB / 7.706GiB   1.80%               11.9MB / 6.78MB     0B / 0B             23
[19:35:44] 54fb552f630f        peer1.healthcenter.test.com              7.63%               168.4MiB / 7.706GiB   2.13%               11.8MB / 6.68MB     0B / 0B             22
[19:35:44] 91d013949db7        peer0.hospital.test.com                  6.66%               165.5MiB / 7.706GiB   2.10%               26.7MB / 20.7MB     0B / 0B             22
[19:35:44] be995ed3bb63        peer0.publichealth.test.com              5.79%               164.4MiB / 7.706GiB   2.08%               22MB / 16.4MB       0B / 0B             22
[19:35:44] c91fddf48b05        peer2.hospital.test.com                  5.13%               131.1MiB / 7.706GiB   1.66%               9.14MB / 9.5MB      0B / 0B             23
[19:35:44] 786a72d60d74        peer1.publichealth.test.com              5.69%               159.7MiB / 7.706GiB   2.02%               9.07MB / 9.41MB     0B / 0B             22
[19:35:44] 05fc813c04c3        peer2.publichealth.test.com              7.20%               153MiB / 7.706GiB     1.94%               11.7MB / 6.59MB     0B / 0B             22
[19:35:44] abcc23a5d908        peer0.healthcenter.test.com              60.72%              176.6MiB / 7.706GiB   2.24%               21.3MB / 20.1MB     0B / 0B             21
[19:35:44] a917d80053bd        peer2.healthcenter.test.com              8.26%               169.8MiB / 7.706GiB   2.15%               11.8MB / 6.71MB     0B / 0B             23
[19:35:44] 1e5d4493f488        couchdb4                                 3.07%               155.8MiB / 7.706GiB   1.97%               2.06MB / 4.27MB     0B / 0B             35
[19:35:44] 38473e1b235e        couchdb7                                 3.09%               157MiB / 7.706GiB     1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:44] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:44] 2883c8a62118        couchdb1                                 3.10%               156.4MiB / 7.706GiB   1.98%               2.05MB / 4.27MB     0B / 0B             35
[19:35:44] c7695e8d6260        orderer2.test.com                        0.43%               56.97MiB / 7.706GiB   0.72%               3.54MB / 11.6MB     0B / 0B             21
[19:35:44] ff2a77ee6364        orderer1.test.com                        0.32%               48.64MiB / 7.706GiB   0.62%               5.97MB / 6.1MB      0B / 0B             21
[19:35:44] ae8f8a1f18dc        couchdb8                                 5.32%               156.7MiB / 7.706GiB   1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:44] aba0a4be82d3        couchdb5                                 1.35%               158MiB / 7.706GiB     2.00%               2.06MB / 4.27MB     0B / 0B             35
[19:35:44] ac210c431ef5        couchdb0                                 5.93%               168.9MiB / 7.706GiB   2.14%               2.32MB / 10.4MB     0B / 0B             35
[19:35:44] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:44] a59828c9f4d3        couchdb2                                 2.60%               174MiB / 7.706GiB     2.21%               2.05MB / 4.27MB     0B / 0B             35
[19:35:44] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:44] c3547c2efc04        orderer3.test.com                        0.38%               43.85MiB / 7.706GiB   0.56%               3.48MB / 798kB      0B / 0B             21
[19:35:44] cfb3d51cdf1e        couchdb6                                 4.58%               155.6MiB / 7.706GiB   1.97%               2.2MB / 7.34MB      0B / 0B             35
[19:35:44] d6af7000ee1c        couchdb3                                 135.88%             158.7MiB / 7.706GiB   2.01%               2.27MB / 9.18MB     0B / 0B             35
[19:35:45] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:45] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   2.56%               16.27MiB / 2GiB       0.79%               5.98MB / 7.26MB     0B / 0B             18
[19:35:45] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.91MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:45] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   4.94%               18.09MiB / 2GiB       0.88%               6.95MB / 8.69MB     0B / 0B             17
[19:35:45] 09a7ec46352a        cli                                      2.27%               30.16MiB / 7.706GiB   0.38%               17.8MB / 4.13MB     0B / 0B             18
[19:35:45] 0269b86d44d1        peer1.hospital.test.com                  3.51%               141.9MiB / 7.706GiB   1.80%               11.9MB / 6.79MB     0B / 0B             23
[19:35:45] 54fb552f630f        peer1.healthcenter.test.com              3.57%               168.4MiB / 7.706GiB   2.13%               11.8MB / 6.69MB     0B / 0B             22
[19:35:45] 91d013949db7        peer0.hospital.test.com                  3.80%               165.5MiB / 7.706GiB   2.10%               26.7MB / 20.7MB     0B / 0B             22
[19:35:45] be995ed3bb63        peer0.publichealth.test.com              33.18%              164.4MiB / 7.706GiB   2.08%               23MB / 16.9MB       0B / 0B             22
[19:35:45] c91fddf48b05        peer2.hospital.test.com                  6.64%               131.1MiB / 7.706GiB   1.66%               9.15MB / 9.51MB     0B / 0B             23
[19:35:45] 786a72d60d74        peer1.publichealth.test.com              4.03%               159.7MiB / 7.706GiB   2.02%               9.08MB / 9.41MB     0B / 0B             22
[19:35:45] 05fc813c04c3        peer2.publichealth.test.com              3.85%               153MiB / 7.706GiB     1.94%               11.7MB / 6.6MB      0B / 0B             22
[19:35:45] abcc23a5d908        peer0.healthcenter.test.com              54.85%              176.6MiB / 7.706GiB   2.24%               24MB / 23.5MB       0B / 0B             21
[19:35:45] a917d80053bd        peer2.healthcenter.test.com              2.68%               169.8MiB / 7.706GiB   2.15%               11.8MB / 6.72MB     0B / 0B             23
[19:35:45] 1e5d4493f488        couchdb4                                 0.74%               155.8MiB / 7.706GiB   1.97%               2.06MB / 4.27MB     0B / 0B             35
[19:35:45] 38473e1b235e        couchdb7                                 0.75%               157MiB / 7.706GiB     1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:45] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:45] 2883c8a62118        couchdb1                                 1.09%               156.4MiB / 7.706GiB   1.98%               2.05MB / 4.27MB     0B / 0B             35
[19:35:45] c7695e8d6260        orderer2.test.com                        0.42%               56.97MiB / 7.706GiB   0.72%               3.54MB / 11.6MB     0B / 0B             21
[19:35:45] ff2a77ee6364        orderer1.test.com                        0.28%               48.64MiB / 7.706GiB   0.62%               5.97MB / 6.1MB      0B / 0B             21
[19:35:45] ae8f8a1f18dc        couchdb8                                 0.83%               156.7MiB / 7.706GiB   1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:45] aba0a4be82d3        couchdb5                                 0.41%               158MiB / 7.706GiB     2.00%               2.06MB / 4.27MB     0B / 0B             35
[19:35:45] ac210c431ef5        couchdb0                                 0.65%               168.4MiB / 7.706GiB   2.13%               2.32MB / 10.4MB     0B / 0B             35
[19:35:45] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:45] a59828c9f4d3        couchdb2                                 0.60%               174MiB / 7.706GiB     2.21%               2.05MB / 4.27MB     0B / 0B             35
[19:35:45] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:45] c3547c2efc04        orderer3.test.com                        0.38%               43.85MiB / 7.706GiB   0.56%               3.49MB / 801kB      0B / 0B             21
[19:35:45] cfb3d51cdf1e        couchdb6                                 63.82%              156.8MiB / 7.706GiB   1.99%               2.24MB / 8.26MB     0B / 0B             35
[19:35:45] d6af7000ee1c        couchdb3                                 81.31%              159.8MiB / 7.706GiB   2.03%               2.32MB / 10.4MB     0B / 0B             35
[19:35:45] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:45] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   2.56%               16.27MiB / 2GiB       0.79%               5.98MB / 7.26MB     0B / 0B             18
[19:35:45] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.91MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:45] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   4.94%               18.09MiB / 2GiB       0.88%               6.95MB / 8.69MB     0B / 0B             17
[19:35:45] 09a7ec46352a        cli                                      2.27%               30.16MiB / 7.706GiB   0.38%               17.8MB / 4.13MB     0B / 0B             18
[19:35:45] 0269b86d44d1        peer1.hospital.test.com                  3.51%               141.9MiB / 7.706GiB   1.80%               11.9MB / 6.79MB     0B / 0B             23
[19:35:45] 54fb552f630f        peer1.healthcenter.test.com              3.57%               168.4MiB / 7.706GiB   2.13%               11.8MB / 6.69MB     0B / 0B             22
[19:35:45] 91d013949db7        peer0.hospital.test.com                  3.80%               165.5MiB / 7.706GiB   2.10%               26.7MB / 20.7MB     0B / 0B             22
[19:35:45] be995ed3bb63        peer0.publichealth.test.com              33.18%              164.4MiB / 7.706GiB   2.08%               23MB / 16.9MB       0B / 0B             22
[19:35:45] c91fddf48b05        peer2.hospital.test.com                  6.64%               131.1MiB / 7.706GiB   1.66%               9.15MB / 9.51MB     0B / 0B             23
[19:35:45] 786a72d60d74        peer1.publichealth.test.com              4.03%               159.7MiB / 7.706GiB   2.02%               9.08MB / 9.41MB     0B / 0B             22
[19:35:45] 05fc813c04c3        peer2.publichealth.test.com              3.85%               153MiB / 7.706GiB     1.94%               11.7MB / 6.6MB      0B / 0B             22
[19:35:45] abcc23a5d908        peer0.healthcenter.test.com              54.85%              176.6MiB / 7.706GiB   2.24%               24MB / 23.5MB       0B / 0B             21
[19:35:45] a917d80053bd        peer2.healthcenter.test.com              2.68%               169.8MiB / 7.706GiB   2.15%               11.8MB / 6.72MB     0B / 0B             23
[19:35:45] 1e5d4493f488        couchdb4                                 0.74%               155.8MiB / 7.706GiB   1.97%               2.06MB / 4.27MB     0B / 0B             35
[19:35:45] 38473e1b235e        couchdb7                                 0.75%               157MiB / 7.706GiB     1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:45] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:45] 2883c8a62118        couchdb1                                 1.09%               156.4MiB / 7.706GiB   1.98%               2.05MB / 4.27MB     0B / 0B             35
[19:35:45] c7695e8d6260        orderer2.test.com                        0.42%               56.97MiB / 7.706GiB   0.72%               3.54MB / 11.6MB     0B / 0B             21
[19:35:45] ff2a77ee6364        orderer1.test.com                        0.28%               48.64MiB / 7.706GiB   0.62%               5.97MB / 6.1MB      0B / 0B             21
[19:35:45] ae8f8a1f18dc        couchdb8                                 0.83%               156.7MiB / 7.706GiB   1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:45] aba0a4be82d3        couchdb5                                 0.41%               158MiB / 7.706GiB     2.00%               2.06MB / 4.27MB     0B / 0B             35
[19:35:45] ac210c431ef5        couchdb0                                 0.65%               168.4MiB / 7.706GiB   2.13%               2.32MB / 10.4MB     0B / 0B             35
[19:35:45] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:45] a59828c9f4d3        couchdb2                                 0.60%               174MiB / 7.706GiB     2.21%               2.05MB / 4.27MB     0B / 0B             35
[19:35:45] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               13.86MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             9
[19:35:45] c3547c2efc04        orderer3.test.com                        0.38%               43.85MiB / 7.706GiB   0.56%               3.49MB / 801kB      0B / 0B             21
[19:35:45] cfb3d51cdf1e        couchdb6                                 63.82%              156.8MiB / 7.706GiB   1.99%               2.24MB / 8.26MB     0B / 0B             35
[19:35:45] d6af7000ee1c        couchdb3                                 81.31%              159.8MiB / 7.706GiB   2.03%               2.32MB / 10.4MB     0B / 0B             35
[19:35:46] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:46] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   4.48%               16.27MiB / 2GiB       0.79%               6.79MB / 7.29MB     0B / 0B             18
[19:35:46] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.91MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:46] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               18.09MiB / 2GiB       0.88%               6.95MB / 8.69MB     0B / 0B             17
[19:35:46] 09a7ec46352a        cli                                      0.00%               30.14MiB / 7.706GiB   0.38%               17.8MB / 4.13MB     0B / 0B             18
[19:35:46] 0269b86d44d1        peer1.hospital.test.com                  6.62%               141.9MiB / 7.706GiB   1.80%               11.9MB / 6.8MB      0B / 0B             23
[19:35:46] 54fb552f630f        peer1.healthcenter.test.com              4.35%               168.4MiB / 7.706GiB   2.13%               11.8MB / 6.7MB      0B / 0B             22
[19:35:46] 91d013949db7        peer0.hospital.test.com                  8.07%               165.5MiB / 7.706GiB   2.10%               26.7MB / 20.7MB     0B / 0B             22
[19:35:46] be995ed3bb63        peer0.publichealth.test.com              67.97%              164.4MiB / 7.706GiB   2.08%               25MB / 17.8MB       0B / 0B             22
[19:35:46] c91fddf48b05        peer2.hospital.test.com                  5.35%               131.2MiB / 7.706GiB   1.66%               9.17MB / 9.52MB     0B / 0B             23
[19:35:46] 786a72d60d74        peer1.publichealth.test.com              9.45%               159.7MiB / 7.706GiB   2.02%               9.1MB / 9.43MB      0B / 0B             22
[19:35:46] 05fc813c04c3        peer2.publichealth.test.com              3.85%               153MiB / 7.706GiB     1.94%               11.7MB / 6.6MB      0B / 0B             22
[19:35:46] abcc23a5d908        peer0.healthcenter.test.com              6.65%               176.6MiB / 7.706GiB   2.24%               24MB / 23.5MB       0B / 0B             21
[19:35:46] a917d80053bd        peer2.healthcenter.test.com              6.78%               169.8MiB / 7.706GiB   2.15%               11.8MB / 6.73MB     0B / 0B             23
[19:35:46] 1e5d4493f488        couchdb4                                 0.25%               155.7MiB / 7.706GiB   1.97%               2.06MB / 4.27MB     0B / 0B             35
[19:35:46] 38473e1b235e        couchdb7                                 0.37%               157MiB / 7.706GiB     1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:46] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:46] 2883c8a62118        couchdb1                                 0.38%               156.4MiB / 7.706GiB   1.98%               2.05MB / 4.27MB     0B / 0B             35
[19:35:46] c7695e8d6260        orderer2.test.com                        0.42%               56.97MiB / 7.706GiB   0.72%               3.54MB / 11.6MB     0B / 0B             21
[19:35:46] ff2a77ee6364        orderer1.test.com                        0.35%               48.61MiB / 7.706GiB   0.62%               5.98MB / 6.1MB      0B / 0B             21
[19:35:46] ae8f8a1f18dc        couchdb8                                 0.48%               156.6MiB / 7.706GiB   1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:46] aba0a4be82d3        couchdb5                                 0.35%               157.8MiB / 7.706GiB   2.00%               2.06MB / 4.27MB     0B / 0B             35
[19:35:46] ac210c431ef5        couchdb0                                 0.63%               168.4MiB / 7.706GiB   2.13%               2.32MB / 10.4MB     0B / 0B             35
[19:35:46] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:46] a59828c9f4d3        couchdb2                                 0.33%               173.9MiB / 7.706GiB   2.20%               2.05MB / 4.27MB     0B / 0B             35
[19:35:46] f2ccd7bbf2c8        ca.publichealth.test.com                 0.24%               14.07MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             10
[19:35:46] c3547c2efc04        orderer3.test.com                        0.38%               43.85MiB / 7.706GiB   0.56%               3.49MB / 801kB      0B / 0B             21
[19:35:46] cfb3d51cdf1e        couchdb6                                 135.56%             158.2MiB / 7.706GiB   2.01%               2.32MB / 10.1MB     0B / 0B             35
[19:35:46] d6af7000ee1c        couchdb3                                 0.68%               158.9MiB / 7.706GiB   2.01%               2.32MB / 10.4MB     0B / 0B             35
[19:35:46] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:46] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   4.48%               16.27MiB / 2GiB       0.79%               6.79MB / 7.29MB     0B / 0B             18
[19:35:46] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.91MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:46] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               18.09MiB / 2GiB       0.88%               6.95MB / 8.69MB     0B / 0B             17
[19:35:46] 09a7ec46352a        cli                                      0.00%               30.14MiB / 7.706GiB   0.38%               17.8MB / 4.13MB     0B / 0B             18
[19:35:46] 0269b86d44d1        peer1.hospital.test.com                  6.62%               141.9MiB / 7.706GiB   1.80%               11.9MB / 6.8MB      0B / 0B             23
[19:35:46] 54fb552f630f        peer1.healthcenter.test.com              4.35%               168.4MiB / 7.706GiB   2.13%               11.8MB / 6.7MB      0B / 0B             22
[19:35:46] 91d013949db7        peer0.hospital.test.com                  8.07%               165.5MiB / 7.706GiB   2.10%               26.7MB / 20.7MB     0B / 0B             22
[19:35:46] be995ed3bb63        peer0.publichealth.test.com              67.97%              164.4MiB / 7.706GiB   2.08%               25MB / 17.8MB       0B / 0B             22
[19:35:46] c91fddf48b05        peer2.hospital.test.com                  5.35%               131.2MiB / 7.706GiB   1.66%               9.17MB / 9.52MB     0B / 0B             23
[19:35:46] 786a72d60d74        peer1.publichealth.test.com              9.45%               159.7MiB / 7.706GiB   2.02%               9.1MB / 9.43MB      0B / 0B             22
[19:35:46] 05fc813c04c3        peer2.publichealth.test.com              10.01%              153MiB / 7.706GiB     1.94%               11.7MB / 6.62MB     0B / 0B             22
[19:35:46] abcc23a5d908        peer0.healthcenter.test.com              6.65%               176.6MiB / 7.706GiB   2.24%               24MB / 23.5MB       0B / 0B             21
[19:35:46] a917d80053bd        peer2.healthcenter.test.com              6.78%               169.8MiB / 7.706GiB   2.15%               11.8MB / 6.73MB     0B / 0B             23
[19:35:46] 1e5d4493f488        couchdb4                                 0.25%               155.7MiB / 7.706GiB   1.97%               2.06MB / 4.27MB     0B / 0B             35
[19:35:46] 38473e1b235e        couchdb7                                 0.37%               157MiB / 7.706GiB     1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:46] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:46] 2883c8a62118        couchdb1                                 0.38%               156.4MiB / 7.706GiB   1.98%               2.05MB / 4.27MB     0B / 0B             35
[19:35:46] c7695e8d6260        orderer2.test.com                        0.46%               56.96MiB / 7.706GiB   0.72%               3.55MB / 11.6MB     0B / 0B             21
[19:35:46] ff2a77ee6364        orderer1.test.com                        0.35%               48.61MiB / 7.706GiB   0.62%               5.98MB / 6.1MB      0B / 0B             21
[19:35:46] ae8f8a1f18dc        couchdb8                                 0.48%               156.6MiB / 7.706GiB   1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:46] aba0a4be82d3        couchdb5                                 0.35%               157.8MiB / 7.706GiB   2.00%               2.06MB / 4.27MB     0B / 0B             35
[19:35:46] ac210c431ef5        couchdb0                                 0.63%               168.4MiB / 7.706GiB   2.13%               2.32MB / 10.4MB     0B / 0B             35
[19:35:46] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:46] a59828c9f4d3        couchdb2                                 0.33%               173.9MiB / 7.706GiB   2.20%               2.05MB / 4.27MB     0B / 0B             35
[19:35:46] f2ccd7bbf2c8        ca.publichealth.test.com                 0.24%               14.07MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             10
[19:35:46] c3547c2efc04        orderer3.test.com                        0.42%               43.82MiB / 7.706GiB   0.56%               3.49MB / 804kB      0B / 0B             21
[19:35:46] cfb3d51cdf1e        couchdb6                                 135.56%             158.2MiB / 7.706GiB   2.01%               2.32MB / 10.1MB     0B / 0B             35
[19:35:46] d6af7000ee1c        couchdb3                                 0.68%               158.9MiB / 7.706GiB   2.01%               2.32MB / 10.4MB     0B / 0B             35
[19:35:47] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:47] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   4.48%               16.27MiB / 2GiB       0.79%               6.79MB / 7.29MB     0B / 0B             18
[19:35:47] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.91MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:47] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               18.09MiB / 2GiB       0.88%               6.95MB / 8.69MB     0B / 0B             17
[19:35:47] 09a7ec46352a        cli                                      0.00%               30.14MiB / 7.706GiB   0.38%               17.8MB / 4.13MB     0B / 0B             18
[19:35:47] 0269b86d44d1        peer1.hospital.test.com                  6.62%               141.9MiB / 7.706GiB   1.80%               11.9MB / 6.8MB      0B / 0B             23
[19:35:47] 54fb552f630f        peer1.healthcenter.test.com              4.35%               168.4MiB / 7.706GiB   2.13%               11.8MB / 6.7MB      0B / 0B             22
[19:35:47] 91d013949db7        peer0.hospital.test.com                  8.07%               165.5MiB / 7.706GiB   2.10%               26.7MB / 20.7MB     0B / 0B             22
[19:35:47] be995ed3bb63        peer0.publichealth.test.com              67.97%              164.4MiB / 7.706GiB   2.08%               25MB / 17.8MB       0B / 0B             22
[19:35:47] c91fddf48b05        peer2.hospital.test.com                  5.35%               131.2MiB / 7.706GiB   1.66%               9.17MB / 9.52MB     0B / 0B             23
[19:35:47] 786a72d60d74        peer1.publichealth.test.com              9.45%               159.7MiB / 7.706GiB   2.02%               9.1MB / 9.43MB      0B / 0B             22
[19:35:47] 05fc813c04c3        peer2.publichealth.test.com              10.01%              153MiB / 7.706GiB     1.94%               11.7MB / 6.62MB     0B / 0B             22
[19:35:47] abcc23a5d908        peer0.healthcenter.test.com              6.65%               176.6MiB / 7.706GiB   2.24%               24MB / 23.5MB       0B / 0B             21
[19:35:47] a917d80053bd        peer2.healthcenter.test.com              6.78%               169.8MiB / 7.706GiB   2.15%               11.8MB / 6.73MB     0B / 0B             23
[19:35:47] 1e5d4493f488        couchdb4                                 0.25%               155.7MiB / 7.706GiB   1.97%               2.06MB / 4.27MB     0B / 0B             35
[19:35:47] 38473e1b235e        couchdb7                                 0.37%               157MiB / 7.706GiB     1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:47] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.22MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:47] 2883c8a62118        couchdb1                                 0.38%               156.4MiB / 7.706GiB   1.98%               2.05MB / 4.27MB     0B / 0B             35
[19:35:47] c7695e8d6260        orderer2.test.com                        0.46%               56.96MiB / 7.706GiB   0.72%               3.55MB / 11.6MB     0B / 0B             21
[19:35:47] ff2a77ee6364        orderer1.test.com                        0.35%               48.61MiB / 7.706GiB   0.62%               5.98MB / 6.1MB      0B / 0B             21
[19:35:47] ae8f8a1f18dc        couchdb8                                 0.48%               156.6MiB / 7.706GiB   1.99%               2.06MB / 4.27MB     0B / 0B             35
[19:35:47] aba0a4be82d3        couchdb5                                 0.35%               157.8MiB / 7.706GiB   2.00%               2.06MB / 4.27MB     0B / 0B             35
[19:35:47] ac210c431ef5        couchdb0                                 0.63%               168.4MiB / 7.706GiB   2.13%               2.32MB / 10.4MB     0B / 0B             35
[19:35:47] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:47] a59828c9f4d3        couchdb2                                 0.33%               173.9MiB / 7.706GiB   2.20%               2.05MB / 4.27MB     0B / 0B             35
[19:35:47] f2ccd7bbf2c8        ca.publichealth.test.com                 0.24%               14.07MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             10
[19:35:47] c3547c2efc04        orderer3.test.com                        0.42%               43.82MiB / 7.706GiB   0.56%               3.49MB / 804kB      0B / 0B             21
[19:35:47] cfb3d51cdf1e        couchdb6                                 135.56%             158.2MiB / 7.706GiB   2.01%               2.32MB / 10.1MB     0B / 0B             35
[19:35:47] d6af7000ee1c        couchdb3                                 0.68%               158.9MiB / 7.706GiB   2.01%               2.32MB / 10.4MB     0B / 0B             35
[19:35:47] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:47] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   2.20%               18.25MiB / 2GiB       0.89%               6.95MB / 8.69MB     0B / 0B             18
[19:35:47] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.88MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:47] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               18.06MiB / 2GiB       0.88%               6.95MB / 8.69MB     0B / 0B             17
[19:35:47] 09a7ec46352a        cli                                      14.32%              10.17MiB / 7.706GiB   0.13%               20.6MB / 5.54MB     0B / 0B             2
[19:35:47] 0269b86d44d1        peer1.hospital.test.com                  15.75%              147.4MiB / 7.706GiB   1.87%               14.9MB / 8.22MB     0B / 0B             23
[19:35:47] 54fb552f630f        peer1.healthcenter.test.com              16.93%              168.3MiB / 7.706GiB   2.13%               14.8MB / 8.13MB     0B / 0B             22
[19:35:47] 91d013949db7        peer0.hospital.test.com                  16.37%              165.5MiB / 7.706GiB   2.10%               29.7MB / 22.1MB     0B / 0B             22
[19:35:47] be995ed3bb63        peer0.publichealth.test.com              31.06%              179.2MiB / 7.706GiB   2.27%               29.5MB / 22.1MB     0B / 0B             22
[19:35:47] c91fddf48b05        peer2.hospital.test.com                  15.88%              137.2MiB / 7.706GiB   1.74%               10.8MB / 12.3MB     0B / 0B             23
[19:35:47] 786a72d60d74        peer1.publichealth.test.com              14.60%              160.9MiB / 7.706GiB   2.04%               10.8MB / 12.2MB     0B / 0B             22
[19:35:47] 05fc813c04c3        peer2.publichealth.test.com              17.98%              162.7MiB / 7.706GiB   2.06%               14.8MB / 8.04MB     0B / 0B             22
[19:35:47] abcc23a5d908        peer0.healthcenter.test.com              13.98%              176.7MiB / 7.706GiB   2.24%               25.7MB / 26.3MB     0B / 0B             21
[19:35:47] a917d80053bd        peer2.healthcenter.test.com              20.71%              169.8MiB / 7.706GiB   2.15%               14.9MB / 8.15MB     0B / 0B             23
[19:35:47] 1e5d4493f488        couchdb4                                 19.17%              156MiB / 7.706GiB     1.98%               2.07MB / 4.47MB     0B / 0B             35
[19:35:47] 38473e1b235e        couchdb7                                 25.15%              157.2MiB / 7.706GiB   1.99%               2.08MB / 4.52MB     0B / 0B             35
[19:35:47] ae5860e5bcc8        ca.hospital.test.com                     0.18%               13.21MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:47] 2883c8a62118        couchdb1                                 20.93%              156.6MiB / 7.706GiB   1.98%               2.06MB / 4.46MB     0B / 0B             35
[19:35:47] c7695e8d6260        orderer2.test.com                        6.81%               57.02MiB / 7.706GiB   0.72%               4.97MB / 17.3MB     0B / 0B             21
[19:35:47] ff2a77ee6364        orderer1.test.com                        5.67%               60.73MiB / 7.706GiB   0.77%               8.82MB / 8.92MB     0B / 0B             21
[19:35:47] ae8f8a1f18dc        couchdb8                                 25.85%              156.8MiB / 7.706GiB   1.99%               2.08MB / 4.54MB     0B / 0B             35
[19:35:47] aba0a4be82d3        couchdb5                                 26.74%              158MiB / 7.706GiB     2.00%               2.07MB / 4.55MB     0B / 0B             35
[19:35:47] ac210c431ef5        couchdb0                                 13.50%              168.6MiB / 7.706GiB   2.14%               2.33MB / 10.5MB     0B / 0B             35
[19:35:47] 156d3f9cbd1a        ca.healthcenter.test.com                 0.17%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:47] a59828c9f4d3        couchdb2                                 25.55%              174.5MiB / 7.706GiB   2.21%               2.06MB / 4.52MB     0B / 0B             35
[19:35:47] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               14.07MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             10
[19:35:47] c3547c2efc04        orderer3.test.com                        2.98%               51.25MiB / 7.706GiB   0.65%               4.89MB / 813kB      0B / 0B             21
[19:35:47] cfb3d51cdf1e        couchdb6                                 40.56%              157.6MiB / 7.706GiB   2.00%               2.34MB / 10.6MB     0B / 0B             35
[19:35:47] d6af7000ee1c        couchdb3                                 28.39%              158.4MiB / 7.706GiB   2.01%               2.34MB / 10.7MB     0B / 0B             35
[19:35:48] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:48] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   2.20%               18.25MiB / 2GiB       0.89%               6.95MB / 8.69MB     0B / 0B             18
[19:35:48] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.88MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:48] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               18.06MiB / 2GiB       0.88%               6.95MB / 8.69MB     0B / 0B             17
[19:35:48] 09a7ec46352a        cli                                      14.32%              10.17MiB / 7.706GiB   0.13%               20.6MB / 5.54MB     0B / 0B             2
[19:35:48] 0269b86d44d1        peer1.hospital.test.com                  15.75%              147.4MiB / 7.706GiB   1.87%               14.9MB / 8.22MB     0B / 0B             23
[19:35:48] 54fb552f630f        peer1.healthcenter.test.com              16.93%              168.3MiB / 7.706GiB   2.13%               14.8MB / 8.13MB     0B / 0B             22
[19:35:48] 91d013949db7        peer0.hospital.test.com                  16.37%              165.5MiB / 7.706GiB   2.10%               29.7MB / 22.1MB     0B / 0B             22
[19:35:48] be995ed3bb63        peer0.publichealth.test.com              31.06%              179.2MiB / 7.706GiB   2.27%               29.5MB / 22.1MB     0B / 0B             22
[19:35:48] c91fddf48b05        peer2.hospital.test.com                  15.88%              137.2MiB / 7.706GiB   1.74%               10.8MB / 12.3MB     0B / 0B             23
[19:35:48] 786a72d60d74        peer1.publichealth.test.com              14.60%              160.9MiB / 7.706GiB   2.04%               10.8MB / 12.2MB     0B / 0B             22
[19:35:48] 05fc813c04c3        peer2.publichealth.test.com              17.98%              162.7MiB / 7.706GiB   2.06%               14.8MB / 8.04MB     0B / 0B             22
[19:35:48] abcc23a5d908        peer0.healthcenter.test.com              13.98%              176.7MiB / 7.706GiB   2.24%               25.7MB / 26.3MB     0B / 0B             21
[19:35:48] a917d80053bd        peer2.healthcenter.test.com              20.71%              169.8MiB / 7.706GiB   2.15%               14.9MB / 8.15MB     0B / 0B             23
[19:35:48] 1e5d4493f488        couchdb4                                 19.17%              156MiB / 7.706GiB     1.98%               2.07MB / 4.47MB     0B / 0B             35
[19:35:48] 38473e1b235e        couchdb7                                 25.15%              157.2MiB / 7.706GiB   1.99%               2.08MB / 4.52MB     0B / 0B             35
[19:35:48] ae5860e5bcc8        ca.hospital.test.com                     0.18%               13.21MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:48] 2883c8a62118        couchdb1                                 20.93%              156.6MiB / 7.706GiB   1.98%               2.06MB / 4.46MB     0B / 0B             35
[19:35:48] c7695e8d6260        orderer2.test.com                        6.81%               57.02MiB / 7.706GiB   0.72%               4.97MB / 17.3MB     0B / 0B             21
[19:35:48] ff2a77ee6364        orderer1.test.com                        5.67%               60.73MiB / 7.706GiB   0.77%               8.82MB / 8.92MB     0B / 0B             21
[19:35:48] ae8f8a1f18dc        couchdb8                                 25.85%              156.8MiB / 7.706GiB   1.99%               2.08MB / 4.54MB     0B / 0B             35
[19:35:48] aba0a4be82d3        couchdb5                                 26.74%              158MiB / 7.706GiB     2.00%               2.07MB / 4.55MB     0B / 0B             35
[19:35:48] ac210c431ef5        couchdb0                                 13.50%              168.6MiB / 7.706GiB   2.14%               2.33MB / 10.5MB     0B / 0B             35
[19:35:48] 156d3f9cbd1a        ca.healthcenter.test.com                 0.17%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:48] a59828c9f4d3        couchdb2                                 25.55%              174.5MiB / 7.706GiB   2.21%               2.06MB / 4.52MB     0B / 0B             35
[19:35:48] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               14.07MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             10
[19:35:48] c3547c2efc04        orderer3.test.com                        2.98%               51.25MiB / 7.706GiB   0.65%               4.89MB / 813kB      0B / 0B             21
[19:35:48] cfb3d51cdf1e        couchdb6                                 40.56%              157.6MiB / 7.706GiB   2.00%               2.34MB / 10.6MB     0B / 0B             35
[19:35:48] d6af7000ee1c        couchdb3                                 28.39%              158.4MiB / 7.706GiB   2.01%               2.34MB / 10.7MB     0B / 0B             35
[19:35:48] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:48] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               18.25MiB / 2GiB       0.89%               6.95MB / 8.69MB     0B / 0B             18
[19:35:48] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.87MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:48] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               18.04MiB / 2GiB       0.88%               6.95MB / 8.69MB     0B / 0B             17
[19:35:48] 09a7ec46352a        cli                                      0.00%               10.16MiB / 7.706GiB   0.13%               20.6MB / 5.54MB     0B / 0B             2
[19:35:48] 0269b86d44d1        peer1.hospital.test.com                  40.59%              147.6MiB / 7.706GiB   1.87%               15.3MB / 8.24MB     0B / 0B             23
[19:35:48] 54fb552f630f        peer1.healthcenter.test.com              36.45%              168.4MiB / 7.706GiB   2.13%               15.3MB / 8.16MB     0B / 0B             22
[19:35:48] 91d013949db7        peer0.hospital.test.com                  33.92%              165.5MiB / 7.706GiB   2.10%               30MB / 22.2MB       0B / 0B             22
[19:35:48] be995ed3bb63        peer0.publichealth.test.com              30.55%              179.3MiB / 7.706GiB   2.27%               29.9MB / 22.1MB     0B / 0B             22
[19:35:48] c91fddf48b05        peer2.hospital.test.com                  29.37%              137.2MiB / 7.706GiB   1.74%               11.2MB / 12.4MB     0B / 0B             23
[19:35:48] 786a72d60d74        peer1.publichealth.test.com              37.03%              161.1MiB / 7.706GiB   2.04%               11.1MB / 12.3MB     0B / 0B             22
[19:35:48] 05fc813c04c3        peer2.publichealth.test.com              40.70%              162.7MiB / 7.706GiB   2.06%               15.2MB / 8.06MB     0B / 0B             22
[19:35:48] abcc23a5d908        peer0.healthcenter.test.com              41.38%              176.7MiB / 7.706GiB   2.24%               26MB / 26.4MB       0B / 0B             22
[19:35:48] a917d80053bd        peer2.healthcenter.test.com              40.98%              169.5MiB / 7.706GiB   2.15%               15.2MB / 8.18MB     0B / 0B             23
[19:35:48] 1e5d4493f488        couchdb4                                 41.42%              156.2MiB / 7.706GiB   1.98%               2.08MB / 4.89MB     0B / 0B             35
[19:35:48] 38473e1b235e        couchdb7                                 39.72%              157.5MiB / 7.706GiB   2.00%               2.09MB / 4.89MB     0B / 0B             35
[19:35:48] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.21MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:48] 2883c8a62118        couchdb1                                 40.43%              156.8MiB / 7.706GiB   1.99%               2.08MB / 4.89MB     0B / 0B             35
[19:35:48] c7695e8d6260        orderer2.test.com                        0.50%               56.95MiB / 7.706GiB   0.72%               4.97MB / 17.3MB     0B / 0B             21
[19:35:48] ff2a77ee6364        orderer1.test.com                        0.44%               60.84MiB / 7.706GiB   0.77%               8.82MB / 8.92MB     0B / 0B             21
[19:35:48] ae8f8a1f18dc        couchdb8                                 43.58%              157.2MiB / 7.706GiB   1.99%               2.09MB / 4.88MB     0B / 0B             35
[19:35:48] aba0a4be82d3        couchdb5                                 34.95%              158.3MiB / 7.706GiB   2.01%               2.08MB / 4.88MB     0B / 0B             35
[19:35:48] ac210c431ef5        couchdb0                                 37.54%              169.4MiB / 7.706GiB   2.15%               2.34MB / 11MB       0B / 0B             35
[19:35:48] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:48] a59828c9f4d3        couchdb2                                 32.51%              174.3MiB / 7.706GiB   2.21%               2.07MB / 4.81MB     0B / 0B             35
[19:35:48] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               14.07MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             10
[19:35:48] c3547c2efc04        orderer3.test.com                        0.47%               51.2MiB / 7.706GiB    0.65%               4.89MB / 817kB      0B / 0B             21
[19:35:48] cfb3d51cdf1e        couchdb6                                 29.50%              157.1MiB / 7.706GiB   1.99%               2.35MB / 10.8MB     0B / 0B             35
[19:35:48] d6af7000ee1c        couchdb3                                 34.02%              158.4MiB / 7.706GiB   2.01%               2.35MB / 11MB       0B / 0B             35
[19:35:49] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:49] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               18.25MiB / 2GiB       0.89%               6.95MB / 8.69MB     0B / 0B             18
[19:35:49] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.87MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:49] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               18.04MiB / 2GiB       0.88%               6.95MB / 8.69MB     0B / 0B             17
[19:35:49] 09a7ec46352a        cli                                      0.00%               10.16MiB / 7.706GiB   0.13%               20.6MB / 5.54MB     0B / 0B             2
[19:35:49] 0269b86d44d1        peer1.hospital.test.com                  40.59%              147.6MiB / 7.706GiB   1.87%               15.3MB / 8.24MB     0B / 0B             23
[19:35:49] 54fb552f630f        peer1.healthcenter.test.com              36.45%              168.4MiB / 7.706GiB   2.13%               15.3MB / 8.16MB     0B / 0B             22
[19:35:49] 91d013949db7        peer0.hospital.test.com                  33.92%              165.5MiB / 7.706GiB   2.10%               30MB / 22.2MB       0B / 0B             22
[19:35:49] be995ed3bb63        peer0.publichealth.test.com              30.55%              179.3MiB / 7.706GiB   2.27%               29.9MB / 22.1MB     0B / 0B             22
[19:35:49] c91fddf48b05        peer2.hospital.test.com                  29.37%              137.2MiB / 7.706GiB   1.74%               11.2MB / 12.4MB     0B / 0B             23
[19:35:49] 786a72d60d74        peer1.publichealth.test.com              37.03%              161.1MiB / 7.706GiB   2.04%               11.1MB / 12.3MB     0B / 0B             22
[19:35:49] 05fc813c04c3        peer2.publichealth.test.com              40.70%              162.7MiB / 7.706GiB   2.06%               15.2MB / 8.06MB     0B / 0B             22
[19:35:49] abcc23a5d908        peer0.healthcenter.test.com              41.38%              176.7MiB / 7.706GiB   2.24%               26MB / 26.4MB       0B / 0B             22
[19:35:49] a917d80053bd        peer2.healthcenter.test.com              40.98%              169.5MiB / 7.706GiB   2.15%               15.2MB / 8.18MB     0B / 0B             23
[19:35:49] 1e5d4493f488        couchdb4                                 41.42%              156.2MiB / 7.706GiB   1.98%               2.08MB / 4.89MB     0B / 0B             35
[19:35:49] 38473e1b235e        couchdb7                                 39.72%              157.5MiB / 7.706GiB   2.00%               2.09MB / 4.89MB     0B / 0B             35
[19:35:49] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.21MiB / 7.706GiB   0.17%               10.5kB / 0B         0B / 0B             9
[19:35:49] 2883c8a62118        couchdb1                                 40.43%              156.8MiB / 7.706GiB   1.99%               2.08MB / 4.89MB     0B / 0B             35
[19:35:49] c7695e8d6260        orderer2.test.com                        0.50%               56.95MiB / 7.706GiB   0.72%               4.97MB / 17.3MB     0B / 0B             21
[19:35:49] ff2a77ee6364        orderer1.test.com                        0.44%               60.84MiB / 7.706GiB   0.77%               8.82MB / 8.92MB     0B / 0B             21
[19:35:49] ae8f8a1f18dc        couchdb8                                 43.58%              157.2MiB / 7.706GiB   1.99%               2.09MB / 4.88MB     0B / 0B             35
[19:35:49] aba0a4be82d3        couchdb5                                 34.95%              158.3MiB / 7.706GiB   2.01%               2.08MB / 4.88MB     0B / 0B             35
[19:35:49] ac210c431ef5        couchdb0                                 37.54%              169.4MiB / 7.706GiB   2.15%               2.34MB / 11MB       0B / 0B             35
[19:35:49] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:49] a59828c9f4d3        couchdb2                                 32.51%              174.3MiB / 7.706GiB   2.21%               2.07MB / 4.81MB     0B / 0B             35
[19:35:49] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               14.07MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             10
[19:35:49] c3547c2efc04        orderer3.test.com                        0.47%               51.2MiB / 7.706GiB    0.65%               4.89MB / 817kB      0B / 0B             21
[19:35:49] cfb3d51cdf1e        couchdb6                                 29.50%              157.1MiB / 7.706GiB   1.99%               2.35MB / 10.8MB     0B / 0B             35
[19:35:49] d6af7000ee1c        couchdb3                                 34.02%              158.4MiB / 7.706GiB   2.01%               2.35MB / 11MB       0B / 0B             35
[19:35:49] [2J[HCONTAINER ID        NAME                                     CPU %               MEM USAGE / LIMIT     MEM %               NET I/O             BLOCK I/O           PIDS
[19:35:49] e44e03b6addf        dev-peer0.publichealth.test.com-mycc-1   0.00%               18.25MiB / 2GiB       0.89%               6.95MB / 8.69MB     0B / 0B             18
[19:35:49] b0a5e0d8b0ad        dev-peer0.hospital.test.com-mycc-1       0.00%               18.87MiB / 2GiB       0.92%               6.93MB / 8.67MB     0B / 0B             18
[19:35:49] 503a4c6c091f        dev-peer0.healthcenter.test.com-mycc-1   0.00%               18.04MiB / 2GiB       0.88%               6.95MB / 8.69MB     0B / 0B             17
[19:35:49] 09a7ec46352a        cli                                      0.00%               10.16MiB / 7.706GiB   0.13%               20.6MB / 5.54MB     0B / 0B             2
[19:35:49] 0269b86d44d1        peer1.hospital.test.com                  49.32%              147.6MiB / 7.706GiB   1.87%               15.6MB / 8.27MB     0B / 0B             23
[19:35:49] 54fb552f630f        peer1.healthcenter.test.com              37.76%              168.5MiB / 7.706GiB   2.14%               15.6MB / 8.18MB     0B / 0B             22
[19:35:49] 91d013949db7        peer0.hospital.test.com                  30.96%              165.5MiB / 7.706GiB   2.10%               30.3MB / 22.2MB     0B / 0B             22
[19:35:49] be995ed3bb63        peer0.publichealth.test.com              38.17%              179.4MiB / 7.706GiB   2.27%               30.3MB / 22.2MB     0B / 0B             22
[19:35:49] c91fddf48b05        peer2.hospital.test.com                  29.37%              137.2MiB / 7.706GiB   1.74%               11.2MB / 12.4MB     0B / 0B             23
[19:35:49] 786a72d60d74        peer1.publichealth.test.com              37.03%              161.1MiB / 7.706GiB   2.04%               11.1MB / 12.3MB     0B / 0B             22
[19:35:49] 05fc813c04c3        peer2.publichealth.test.com              40.70%              162.7MiB / 7.706GiB   2.06%               15.2MB / 8.06MB     0B / 0B             22
[19:35:49] abcc23a5d908        peer0.healthcenter.test.com              38.11%              176.8MiB / 7.706GiB   2.24%               26.4MB / 26.4MB     0B / 0B             22
[19:35:49] a917d80053bd        peer2.healthcenter.test.com              40.98%              169.5MiB / 7.706GiB   2.15%               15.2MB / 8.18MB     0B / 0B             23
[19:35:49] 1e5d4493f488        couchdb4                                 31.69%              156.2MiB / 7.706GiB   1.98%               2.1MB / 5.19MB      0B / 0B             35
[19:35:49] 38473e1b235e        couchdb7                                 32.93%              157MiB / 7.706GiB     1.99%               2.11MB / 5.19MB     0B / 0B             35
[19:35:49] ae5860e5bcc8        ca.hospital.test.com                     0.00%               13.2MiB / 7.706GiB    0.17%               10.5kB / 0B         0B / 0B             9
[19:35:49] 2883c8a62118        couchdb1                                 28.64%              156.4MiB / 7.706GiB   1.98%               2.09MB / 5.19MB     0B / 0B             35
[19:35:49] c7695e8d6260        orderer2.test.com                        0.50%               56.95MiB / 7.706GiB   0.72%               4.97MB / 17.3MB     0B / 0B             21
[19:35:49] ff2a77ee6364        orderer1.test.com                        0.35%               60.57MiB / 7.706GiB   0.77%               8.82MB / 8.92MB     0B / 0B             21
[19:35:49] ae8f8a1f18dc        couchdb8                                 43.58%              157.2MiB / 7.706GiB   1.99%               2.09MB / 4.88MB     0B / 0B             35
[19:35:49] aba0a4be82d3        couchdb5                                 31.98%              158MiB / 7.706GiB     2.00%               2.1MB / 5.19MB      0B / 0B             35
[19:35:49] ac210c431ef5        couchdb0                                 37.54%              169.4MiB / 7.706GiB   2.15%               2.34MB / 11MB       0B / 0B             35
[19:35:49] 156d3f9cbd1a        ca.healthcenter.test.com                 0.00%               11.36MiB / 7.706GiB   0.14%               10.5kB / 0B         0B / 0B             10
[19:35:49] a59828c9f4d3        couchdb2                                 26.20%              174.1MiB / 7.706GiB   2.21%               2.09MB / 5.06MB     0B / 0B             35
[19:35:49] f2ccd7bbf2c8        ca.publichealth.test.com                 0.00%               14.07MiB / 7.706GiB   0.18%               10.8kB / 0B         0B / 0B             10
[19:35:49] c3547c2efc04        orderer3.test.com                        0.47%               51.2MiB / 7.706GiB    0.65%               4.89MB / 817kB      0B / 0B             21
[19:35:49] cfb3d51cdf1e        couchdb6                                 44.59%              156.3MiB / 7.706GiB   1.98%               2.38MB / 11.3MB     0B / 0B             35
[19:35:49] d6af7000ee1c        couchdb3                                 28.00%              158.2MiB / 7.706GiB   2.00%               2.36MB / 11.3MB     0B / 0B             35

